CoMET: Tracking the Shared Pose Error of Roadside Messages for Asynchronous Vehicle-Infrastructure Cooperative 3D Detection

A roadside sensor can detect vehicles hidden from the ego vehicle, but a pose error shifts every detection in the same message. We study asynchronous vehicle-infrastructure cooperative 3D detection on V2X-Seq using only information available at decision time, without ground truth, future frames, or per-pair calibration offsets at inference. Objects seen by both sensors reveal the shared translation, but even at zero added delay, 38% of validation messages have no matched pair. We propose CoMET (Common-Mode Error Tracking), which estimates this translation over time. At each message arrival, CoMET matches vehicle and roadside detections, estimates the offset from mutually nearest pairs, and updates a Kalman filter for that sender. When no pair matches, the filter carries its estimate forward. The correction applies to all roadside boxes, including those unseen by the ego vehicle. The estimator has no learned parameters; a separate frozen head ranks the merged detections. Across four delays from 0 to 400 ms on 21 validation sequences, CoMET averages 66.63 bird's-eye-view AP at IoU 0.7, compared with 63.18 for the same late fusion using uncorrected online poses and 62.96 for the best intermediate-fusion baseline. Across five detectors from three architectures, CoMET gains 2.2 to 3.5 AP points over online poses and 0.3 to 0.6 over estimating the offset from the current message alone. We find that the benchmark uses a zero offset as a placeholder in 28% of validation messages and that its offset search reaches the boundary in 45% of the rest. These offsets affect the labels for objects seen only from the roadside. Under two alternative label references, CoMET improves on uncorrected online poses in every evaluated population. Retraining intermediate fusion with CoMET poses and corrected labels improves detection on all three architectures tested, with statistically significant gains on two.

==> numbers.json <==
{
 "table1": {
  "author|val21": {
   "AP50": {
    "0": 79.54643266897337,
    "100": 79.17792667762728,
    "200": 78.8371012539326,
    "400": 77.93768308005197,
    "mean": 78.8747859201463
   },
   "AP70": {
    "0": 67.37301560284725,
    "100": 66.87804244678075,
    "200": 66.543841966583,
    "400": 65.71740072773297,
    "mean": 66.62807518598599
   }
  },
  "V2X-ViT_three_detector_seeds": {
   "AP50": {
    "0": 78.31192604519411,
    "100": 77.97587121037725,
    "200": 77.64321683301722,
    "400": 77.32313373431538,
    "mean": 77.813536955726
   },
   "AP70": {
    "0": 63.108306788059735,
    "100": 62.925402658046,
    "200": 62.90695243181653,
    "400": 62.90954259407596,
    "mean": 62.96255111799956
   }
  },
  "fcooper_native_author_weight": {
   "AP50": {
    "0": 77.32580890677299,
    "100": 77.09967536272173,
    "200": 76.8459155978308,
    "400": 76.48341996947879,
    "mean": 76.93870495920108
   },
   "AP70": {
    "0": 62.310037708446565,
    "100": 62.198811616163184,
    "200": 62.197518732660804,
    "400": 62.00815650647915,
    "mean": 62.178631140937426
   }
  },
  "traf_native_author_weight": {
   "AP50": {
    "0": 75.11213663875208,
    "100": 75.36948494020373,
    "200": 75.17863259818114,
    "400": 75.40798924484284,
    "mean": 75.26706085549495
   },
   "AP70": {
    "0": 60.04082326613417,
    "100": 60.99548171910693,
    "200": 61.156505536614326,
    "400": 62.25745407852059,
    "mean": 61.112566150094004
   }
  },
  "stronger_late_per_column": {
   "AP50": {
    "0": 74.22643539376497,
    "100": 74.02657452602472,
    "200": 73.84470534171733,
    "400": 73.07347005868843,
    "mean": 73.79279633004886
   },
   "AP70": {
    "0": 63.057573871718034,
    "100": 62.91775403524902,
    "200": 62.84955013071448,
    "400": 62.554149018589314,
    "mean": 62.84475676406771
   }
  }
 },
 "comet_cross_detector": {
  "author": {
   "mechanism_holdout14": {
    "AP50": {
     "0": 87.15262248193642,
     "100": 87.3078554809476,
     "200": 87.05452820309085,
     "400": 86.44192736973737,
     "mean": 86.98923338392805
    },
    "AP70": {
     "0": 73.7044513747668,
     "100": 73.35394031680624,
     "200": 72.59374609693893,
     "400": 70.6247776705044,
     "mean": 72.5692288647541
    }
   },
   "val21": {
    "AP50": {
     "0": 79.54643266897337,
     "100": 79.17792667762728,
     "200": 78.8371012539326,
     "400": 77.93768308005197,
     "mean": 78.8747859201463
    },
    "AP70": {
     "0": 67.37301560284725,
     "100": 66.87804244678075,
     "200": 66.543841966583,
     "400": 65.71740072773297,
     "mean": 66.62807518598599
    }
   }
  },
  "strict60": {
   "val21": {
    "AP50": {
     "0": 78.20317756445765,
     "100": 77.69355779705388,
     "200": 77.1475981712699,
     "400": 76.02818982735914,
     "mean": 77.26813084003514
    },
    "AP70": {
     "0": 59.682454841612675,
     "100": 59.16348729933393,
     "200": 58.83264723409675,
     "400": 58.17567665465634,
     "mean": 58.96356650742492
    }
   },
   "mechanism_holdout14": {
    "AP50": {
     "0": 82.52165488514659,
     "100": 82.4613749595226,
     "200": 81.9543149205225,
     "400": 80.77127934412945,
     "mean": 81.92715602733028
    },
    "AP70": {
     "0": 62.76243173254582,
     "100": 62.36000102575156,
     "200": 61.648795256354354,
     "400": 59.525212573914985,
     "mean": 61.57411014714168
    }
   }
  },
  "v2xvit_seed2024": {
   "val21": {
    "AP50": {
     "0": 80.49124210057404,
     "100": 80.03597980307718,
     "200": 79.54822733272202,
     "400": 78.67437969779229,
     "mean": 79.68745723354138
    },
    "AP70": {
     "0": 66.87599504206501,
     "100": 66.33544640152651,
     "200": 65.88771929794568,
     "400": 65.22169028694195,
     "mean": 66.0802127571198
    }
   },
   "mechanism_holdout14": {
    "AP50": {
     "0": 87.18644823255522,
     "100": 87.05252738729392,
     "200": 86.60763575041337,
     "400": 85.69719044696431,
     "mean": 86.63595045430671
    },
    "AP70": {
     "0": 72.29495361589673,
     "100": 71.95927568697869,
     "200": 71.11607853950602,
     "400": 69.81781358125632,
     "mean": 71.29703035590944
    }
   }
  },
  "v2xvit_seed2025": {
   "val21": {
    "AP50": {
     "0": 79.77983646863031,
     "100": 79.42729706130949,
     "200": 78.91517334612632,
     "400": 78.09867779388928,
     "mean": 79.05524616748885
    },
    "AP70": {
     "0": 65.64160334093539,
     "100": 65.21323607323558,
     "200": 64.88275111106373,
     "400": 64.16215325966276,
     "mean": 64.97493594622436
    }
   },
   "mechanism_holdout14": {
    "AP50": {
     "0": 83.47989716010949,
     "100": 83.34310734991232,
     "200": 82.86510573621626,
     "400": 82.17341841985483,
     "mean": 82.96538216652323
    },
    "AP70": {
     "0": 69.6748335453211,
     "100": 69.43072606289995,
     "200": 68.91338192165566,
     "400": 67.76179531122155,
     "mean": 68.94518421027456
    }
   }
  },
  "where2comm": {
   "val21": {
    "AP50": {
     "0": 80.59798649154429,
     "100": 80.25681537369435,
     "200": 79.7525024121346,
     "400": 78.82822422735255,
     "mean": 79.85888212618146
    },
    "AP70": {
     "0": 66.12387767101622,
     "100": 65.35984397269814,
     "200": 64.91908196150803,
     "400": 64.1572185133805,
     "mean": 65.14000552965072
    }
   },
   "mechanism_holdout14": {
    "AP50": {
     "0": 88.19830268041164,
     "100": 88.04533858103794,
     "200": 87.70963282655147,
     "400": 86.58852773850136,
     "mean": 87.63545045662559
    },
    "AP70": {
     "0": 72.74005360689277,
     "100": 72.14810305771321,
     "200": 71.10917312786272,
     "400": 69.14758197347963,
     "mean": 71.28622794148708
    }
   }
  }
 },
 "author_absolute_A1": {
  "EGO": {
   "AP50": {
    "0": 70.92686193980849,
    "100": 70.92686193980849,
    "200": 70.92686193980849,
    "400": 70.92686193980849,
    "four_wait_mean": 70.92686193980849
   },
   "AP70": {
    "0": 62.14609268794721,
    "100": 62.14609268794721,
    "200": 62.14609268794721,
    "400": 62.14609268794721,
    "four_wait_mean": 62.14609268794721
   }
  },
  "PUBLIC": {
   "AP50": {
    "0": 74.45315562198793,
    "100": 74.33101677117016,
    "200": 74.24966847864506,
    "400": 74.05996814385003,
    "four_wait_mean": 74.27345225391329
   },
   "AP70": {
    "0": 63.21220381840302,
    "100": 63.18414542097128,
    "200": 63.14308818896172,
    "400": 63.176946069547064,
    "four_wait_mean": 63.17909587447077
   }
  },
  "CoMET": {
   "AP50": {
    "0": 79.54643266897337,
    "100": 79.17792667762728,
    "200": 78.8371012539326,
    "400": 77.93768308005197,
    "four_wait_mean": 78.87478592014632
   },
   "AP70": {
    "0": 67.37301560284723,
    "100": 66.87804244678075,
    "200": 66.543841966583,
    "400": 65.71740072773297,
    "four_wait_mean": 66.62807518598599
   }
  },
  "OFFICIAL": {
   "AP50": {
    "0": 81.03088534676183,
    "100": 80.69412867356182,
    "200": 80.40089519403823,
    "400": 79.60807979450811,
    "four_wait_mean": 80.43349725221749
   },
   "AP70": {
    "0": 70.58565877714369,
    "100": 69.88621633183266,
    "200": 69.26415675627989,
    "400": 68.33421136267432,
    "four_wait_mean": 69.51756080698264
   }
  },
  "MA5": {
   "AP50": {
    "0": 80.75392939655079,
    "100": 80.40375705552917,
    "200": 80.1056046466285,
    "400": 79.31006066222511,
    "four_wait_mean": 80.1433379402334
   },
   "AP70": {
    "0": 69.4744562455606,
    "100": 68.83122931076835,
    "200": 68.35890530860814,
    "400": 67.54162262895737,
    "four_wait_mean": 68.55155337347362
   }
  }
 },
 "temporal": {
  "val21": {
   "single_mean": {
    "ap50": {
     "0": 79.05634833233712,
     "100": 78.53839246060556,
     "200": 78.05223378793073,
     "400": 77.02219780313749,
     "mean": 78.16729309600272
    },
    "ap70": {
     "0": 67.0288890710066,
     "100": 66.3128687781249,
     "200": 65.81906936904271,
     "400": 65.08201973177454,
     "mean": 66.0607117374872
    }
   },
   "single_median": {
    "ap50": {
     "0": 79.04990755150546,
     "100": 78.4744811083858,
     "200": 77.94327062341705,
     "400": 77.09520098089263,
     "mean": 78.14071506605023
    },
    "ap70": {
     "0": 66.94006701347566,
     "100": 66.31778896508223,
     "200": 65.80737054857778,
     "400": 65.15350067645107,
     "mean": 66.05468180089667
    }
   },
   "hold_last": {
    "ap50": {
     "0": 79.09314266455733,
     "100": 78.80400331465025,
     "200": 78.1781031694838,
     "400": 76.95464580465931,
     "mean": 78.25747373833768
    },
    "ap70": {
     "0": 66.92268970177564,
     "100": 66.3426800760119,
     "200": 65.76483115690989,
     "400": 64.9130614680152,
     "mean": 65.98581560067817
    }
   },
   "EMA": {
    "ap50": {
     "0": 79.09726916243024,
     "100": 78.77455681000082,
     "200": 78.45902884439197,
     "400": 77.68147491024989,
     "mean": 78.50308243176823
    },
    "ap70": {
     "0": 66.78263338045294,
     "100": 66.38757565343774,
     "200": 66.07971246357947,
     "400": 65.44022679753145,
     "mean": 66.1725370737504
    }
   },
   "window": {
    "ap50": {
     "0": 79.32224541986626,
     "100": 79.04398367743623,
     "200": 78.71283512924913,
     "400": 77.7485899491194,
     "mean": 78.70691354391775
    },
    "ap70": {
     "0": 67.38507354564523,
     "100": 66.87192260907933,
     "200": 66.51879137874027,
     "400": 65.75358339462154,
     "mean": 66.6323427320216
    }
   },
   "KF": {
    "ap50": {
     "0": 79.54643266897337,
     "100": 79.17792667762728,
     "200": 78.8371012539326,
     "400": 77.93768308005197,
     "mean": 78.8747859201463
    },
    "ap70": {
     "0": 67.37301560284725,
     "100": 66.87804244678075,
     "200": 66.543841966583,
     "400": 65.71740072773297,
     "mean": 66.62807518598599
    }
   }
  },
  "mechanism_holdout14": {
   "single_mean": {
    "ap50": {
     "0": 87.04405172314193,
     "100": 86.4741036934574,
     "200": 85.82155526018956,
     "400": 84.3783504424017,
     "mean": 85.92951527979764
    },
    "ap70": {
     "0": 73.14510784235948,
     "100": 72.06848300564666,
     "200": 70.80847034428886,
     "400": 68.721042316924,
     "mean": 71.18577587730475
    }
   },
   "single_median": {
    "ap50": {
     "0": 87.05553403759181,
     "100": 86.46988249538778,
     "200": 85.8435661869642,
     "400": 84.24445873237104,
     "mean": 85.90336036307872
    },
    "ap70": {
     "0": 73.20339658067222,
     "100": 72.09320078076148,
     "200": 70.88432509440322,
     "400": 68.97565378177275,
     "mean": 71.28914405940242
    }
   },
   "hold_last": {
    "ap50": {
     "0": 86.88962227571773,
     "100": 86.34969107921499,
     "200": 85.70479442327257,
     "400": 84.2673693103208,
     "mean": 85.80286927213153
    },
    "ap70": {
     "0": 72.98076074750425,
     "100": 71.90988280693766,
     "200": 70.69105512824429,
     "400": 68.63275246245975,
     "mean": 71.05361278628648
    }
   },
   "EMA": {
    "ap50": {
     "0": 87.26563997702108,
     "100": 87.38031418743151,
     "200": 87.08097398720695,
     "400": 86.39576615481083,
     "mean": 87.03067357661759
    },
    "ap70": {
     "0": 73.39293643526076,
     "100": 73.10886185312593,
     "200": 72.6465829240804,
     "400": 70.82796057706612,
     "mean": 72.4940854473833
    }
   },
   "window": {
    "ap50": {
     "0": 87.32299235952748,
     "100": 87.2614268835102,
     "200": 86.85010373923785,
     "400": 85.66178471408654,
     "mean": 86.77407692409052
    },
    "ap70": {
     "0": 73.57452592254845,
     "100": 72.9360384079442,
     "200": 71.71133645224761,
     "400": 70.04134855772755,
     "mean": 72.06581233511695
    }
   },
   "KF": {
    "ap50": {
     "0": 87.15262248193642,
     "100": 87.3078554809476,
     "200": 87.05452820309085,
     "400": 86.44192736973737,
     "mean": 86.98923338392805
    },
    "ap70": {
     "0": 73.7044513747668,
     "100": 73.35394031680624,
     "200": 72.59374609693893,
     "400": 70.6247776705044,
     "mean": 72.5692288647541
    }
   }
  }
 },
 "ablation": {
  "calibration8": {
   "N0": {
    "ap50": {
     "0": 80.55797010048313,
     "100": 82.00355405294466,
     "200": 82.13955579409081,
     "400": 80.39901087249588,
     "mean": 81.27502270500362
    },
    "ap70": {
     "0": 65.74584201609537,
     "100": 67.79055275048832,
     "200": 67.53615983034486,
     "400": 64.4920142214857,
     "mean": 66.39114220460355
    }
   },
   "U0": {
    "ap50": {
     "0": 79.93852175363345,
     "100": 81.1481023507068,
     "200": 80.88723809842504,
     "400": 79.27461914114939,
     "mean": 80.31212033597868
    },
    "ap70": {
     "0": 65.56200994498099,
     "100": 67.50491908325708,
     "200": 67.18023666307371,
     "400": 64.25035998559237,
     "mean": 66.12438141922604
    }
   },
   "U1": {
    "ap50": {
     "0": 81.9708710767736,
     "100": 82.99066654476353,
     "200": 82.43914617841018,
     "400": 79.61746755776518,
     "mean": 81.75453783942812
    },
    "ap70": {
     "0": 65.94320193541158,
     "100": 67.81615423098884,
     "200": 67.44072299663031,
     "400": 63.911677766077254,
     "mean": 66.277939232277
    }
   },
   "U2": {
    "ap50": {
     "0": 79.22059367312536,
     "100": 80.44542003639718,
     "200": 80.15019197411091,
     "400": 78.63689909224152,
     "mean": 79.61327619396874
    },
    "ap70": {
     "0": 65.16128694572986,
     "100": 67.1017221615796,
     "200": 66.69884926964752,
     "400": 63.906861824600156,
     "mean": 65.71718005038929
    }
   },
   "U3": {
    "ap50": {
     "0": 79.5673568171052,
     "100": 80.89362575251745,
     "200": 80.71554889885805,
     "400": 78.76055038606492,
     "mean": 79.98427046363642
    },
    "ap70": {
     "0": 65.49928524278046,
     "100": 67.44550675701967,
     "200": 67.09025243891264,
     "400": 64.04617902290374,
     "mean": 66.02030586540414
    }
   },
   "H1": {
    "ap50": {
     "0": 81.36453461815947,
     "100": 82.76761830070828,
     "200": 82.85343701262431,
     "400": 80.81925718352407,
     "mean": 81.95121177875403
    },
    "ap70": {
     "0": 66.25412605908768,
     "100": 68.33431812467016,
     "200": 67.96792868918732,
     "400": 65.00080843552531,
     "mean": 66.88929532711762
    }
   },
   "H2": {
    "ap50": {
     "0": 79.99213672369788,
     "100": 81.28262253392357,
     "200": 81.1376584250082,
     "400": 79.17614767965024,
     "mean": 80.39714134056997
    },
    "ap70": {
     "0": 65.67453377428346,
     "100": 67.69259926391986,
     "200": 67.3460670464824,
     "400": 64.25390623378854,
     "mean": 66.24177657961857
    }
   },
   "H3": {
    "ap50": {
     "0": 80.31247910191206,
     "100": 81.39009327977347,
     "200": 81.27208712036132,
     "400": 79.7153392923195,
     "mean": 80.6724996985916
    },
    "ap70": {
     "0": 65.84923707397877,
     "100": 67.7357380443847,
     "200": 67.36134502289622,
     "400": 64.23954351218093,
     "mean": 66.29646591336015
    }
   },
   "U5": {
    "ap50": {
     "0": 80.0452112463347,
     "100": 81.36390028687315,
     "200": 81.58709996254738,
     "400": 79.64626150934058,
     "mean": 80.66061825127395
    },
    "ap70": {
     "0": 65.20179303221563,
     "100": 67.25457436046916,
     "200": 66.987661558998,
     "400": 64.03534387258563,
     "mean": 65.86984320606712
    }
   },
   "U6": {
    "ap50": {
     "0": 79.26114715833076,
     "100": 80.66364368845231,
     "200": 80.30355110019515,
     "400": 77.99059849242107,
     "mean": 79.55473510984982
    },
    "ap70": {
     "0": 65.39796504513204,
     "100": 67.37373696722146,
     "200": 66.99039612079731,
     "400": 63.91864077600105,
     "mean": 65.92018472728796
    }
   },
   "N2": {
    "ap50": {
     "0": 79.79507040459212,
     "100": 81.13104593733699,
     "200": 80.86971600943085,
     "400": 79.10552850238035,
     "mean": 80.22534021343508
    },
    "ap70": {
     "0": 65.68562843416278,
     "100": 67.6627133252094,
     "200": 67.31779058760755,
     "400": 64.28773069742978,
     "mean": 66.23846576110238
    }
   }
  },
  "val21": {
   "N0": {
    "ap50": {
     "0": 79.44136676826975,
     "100": 78.96977693865,
     "200": 78.51849165692892,
     "400": 77.81119423278086,
     "mean": 78.68520739915738
    },
    "ap70": {
     "0": 64.92559635196268,
     "100": 64.35389949901544,
     "200": 63.93437291301427,
     "400": 63.384947815740425,
     "mean": 64.14970414493321
    }
   },
   "U0": {
    "ap50": {
     "0": 79.6468287524036,
     "100": 79.23460158649222,
     "200": 78.74325140384983,
     "400": 77.98508699723511,
     "mean": 78.9024421849952
    },
    "ap70": {
     "0": 65.19209966746139,
     "100": 64.60904320048188,
     "200": 64.21119183318538,
     "400": 63.5846590343095,
     "mean": 64.39924843385954
    }
   },
   "U1": {
    "ap50": {
     "0": 79.58809453388098,
     "100": 79.10366333716746,
     "200": 78.59559703090517,
     "400": 77.66957146588724,
     "mean": 78.7392315919602
    },
    "ap70": {
     "0": 64.86421444358099,
     "100": 64.18779781129292,
     "200": 63.69517379759489,
     "400": 62.93619009414779,
     "mean": 63.920844036654145
    }
   },
   "U2": {
    "ap50": {
     "0": 79.36105343988501,
     "100": 78.93143834704844,
     "200": 78.4147675803592,
     "400": 77.69045497057816,
     "mean": 78.5994285844677
    },
    "ap70": {
     "0": 64.8716978974224,
     "100": 64.30275665545136,
     "200": 63.962325918297005,
     "400": 63.33395040543153,
     "mean": 64.11768271915058
    }
   },
   "U3": {
    "ap50": {
     "0": 79.44430174868278,
     "100": 78.92366494438987,
     "200": 78.45384825216526,
     "400": 77.72217895463996,
     "mean": 78.63599847496947
    },
    "ap70": {
     "0": 64.89889026833765,
     "100": 64.31065074179509,
     "200": 63.953712220093024,
     "400": 63.3810899229472,
     "mean": 64.13608578829324
    }
   },
   "H1": {
    "ap50": {
     "0": 79.72093180463119,
     "100": 79.33484919157635,
     "200": 78.85139723161949,
     "400": 77.88511012292952,
     "mean": 78.94807208768914
    },
    "ap70": {
     "0": 65.16455738373048,
     "100": 64.59912728857482,
     "200": 64.20807787929749,
     "400": 63.48642954853208,
     "mean": 64.36454802503373
    }
   },
   "H2": {
    "ap50": {
     "0": 79.6853895903599,
     "100": 79.3034155742128,
     "200": 78.8086487842079,
     "400": 77.98808534418964,
     "mean": 78.94638482324257
    },
    "ap70": {
     "0": 65.19413064199716,
     "100": 64.59838169701256,
     "200": 64.24025069758952,
     "400": 63.6093281371502,
     "mean": 64.41052279343735
    }
   },
   "H3": {
    "ap50": {
     "0": 79.69348952700808,
     "100": 79.22682267536915,
     "200": 78.78260797995283,
     "400": 78.00024603017887,
     "mean": 78.92579155312723
    },
    "ap70": {
     "0": 65.23745140943508,
     "100": 64.63453043967618,
     "200": 64.28709272515822,
     "400": 63.603933654475895,
     "mean": 64.44075205718634
    }
   },
   "U5": {
    "ap50": {
     "0": 79.36205007541402,
     "100": 78.88666301814673,
     "200": 78.381204715441,
     "400": 77.65784903398381,
     "mean": 78.57194171074639
    },
    "ap70": {
     "0": 64.96198882401592,
     "100": 64.37720289219767,
     "200": 63.94889891965315,
     "400": 63.341083468355194,
     "mean": 64.15729352605548
    }
   },
   "U6": {
    "ap50": {
     "0": 79.13062269694112,
     "100": 78.72085315933751,
     "200": 78.22010842141488,
     "400": 77.4395104626558,
     "mean": 78.37777368508732
    },
    "ap70": {
     "0": 64.63931380660394,
     "100": 64.11138327695117,
     "200": 63.728065324278276,
     "400": 63.145722124021766,
     "mean": 63.90612113296379
    }
   },
   "N2": {
    "ap50": {
     "0": 79.63785629142244,
     "100": 79.27027606882169,
     "200": 78.77333316990055,
     "400": 77.98123260028476,
     "mean": 78.91567453260735
    },
    "ap70": {
     "0": 65.18489887722068,
     "100": 64.62828943964338,
     "200": 64.23671367835372,
     "400": 63.60594671305094,
     "mean": 64.41396217706719
    }
   }
  },
  "mechanism_holdout14": {
   "N0": {
    "ap50": {
     "0": 85.40425583922685,
     "100": 85.34417447118773,
     "200": 85.01487462017795,
     "400": 84.06454334641512,
     "mean": 84.95696206925192
    },
    "ap70": {
     "0": 70.10270013738197,
     "100": 69.61094944334582,
     "200": 68.89103136455456,
     "400": 67.13582762468599,
     "mean": 68.93512714249209
    }
   },
   "U0": {
    "ap50": {
     "0": 84.83561876891385,
     "100": 84.80305195665078,
     "200": 84.60917045603347,
     "400": 84.00041738531571,
     "mean": 84.56206464172845
    },
    "ap70": {
     "0": 69.77266116035717,
     "100": 69.2355120899455,
     "200": 68.59600243291722,
     "400": 67.57220142129125,
     "mean": 68.79409427612778
    }
   },
   "U1": {
    "ap50": {
     "0": 85.88379460427093,
     "100": 85.61876322153525,
     "200": 85.0836947172812,
     "400": 83.64383561403416,
     "mean": 85.05752203928039
    },
    "ap70": {
     "0": 69.84073114961075,
     "100": 68.86584299352555,
     "200": 67.66711438887133,
     "400": 65.7897500900556,
     "mean": 68.04085965551582
    }
   },
   "U2": {
    "ap50": {
     "0": 84.53383648920314,
     "100": 84.41522427121716,
     "200": 84.24085082816072,
     "400": 83.71423846609558,
     "mean": 84.22603751366916
    },
    "ap70": {
     "0": 69.61915763953655,
     "100": 68.96293375101622,
     "200": 68.39618796900393,
     "400": 67.36457176778836,
     "mean": 68.58571278183626
    }
   },
   "U3": {
    "ap50": {
     "0": 84.4298360892767,
     "100": 84.17826735547857,
     "200": 83.82984167138802,
     "400": 82.94498537484421,
     "mean": 83.84573262274688
    },
    "ap70": {
     "0": 69.58035594138528,
     "100": 68.81493420101374,
     "200": 68.23006729127849,
     "400": 66.73215105016371,
     "mean": 68.33937712096031
    }
   },
   "H1": {
    "ap50": {
     "0": 85.73839684085073,
     "100": 85.64983294594467,
     "200": 85.2255472314062,
     "400": 84.19842267588793,
     "mean": 85.20304992352237
    },
    "ap70": {
     "0": 70.19393856008932,
     "100": 69.78053647415362,
     "200": 68.94437981493378,
     "400": 67.33630885466604,
     "mean": 69.06379092596069
    }
   },
   "H2": {
    "ap50": {
     "0": 84.67212795139939,
     "100": 84.468758414606,
     "200": 84.13622217391841,
     "400": 83.3230761698947,
     "mean": 84.15004617745463
    },
    "ap70": {
     "0": 69.53794606431569,
     "100": 68.91134379677901,
     "200": 68.24087837358962,
     "400": 66.91246904124985,
     "mean": 68.40065931898354
    }
   },
   "H3": {
    "ap50": {
     "0": 84.82163170837376,
     "100": 84.6871592278515,
     "200": 84.41406303576677,
     "400": 83.66539323831425,
     "mean": 84.39706180257657
    },
    "ap70": {
     "0": 69.5675872142106,
     "100": 69.02315907234353,
     "200": 68.41610988071608,
     "400": 67.21520197676237,
     "mean": 68.55551453600815
    }
   },
   "U5": {
    "ap50": {
     "0": 85.4469380378286,
     "100": 85.38450884989491,
     "200": 85.15306674422074,
     "400": 84.2621867806791,
     "mean": 85.06167510315584
    },
    "ap70": {
     "0": 69.90018019098484,
     "100": 69.48530751543521,
     "200": 69.01142152102867,
     "400": 67.95879615757472,
     "mean": 69.08892634625586
    }
   },
   "U6": {
    "ap50": {
     "0": 84.05732958446612,
     "100": 83.75388329278262,
     "200": 83.30957459461372,
     "400": 82.55494747105912,
     "mean": 83.41893373573039
    },
    "ap70": {
     "0": 68.42371716875294,
     "100": 67.90256209977849,
     "200": 67.2731170712282,
     "400": 66.21122216899023,
     "mean": 67.45265462718747
    }
   },
   "N2": {
    "ap50": {
     "0": 84.80128956874357,
     "100": 84.6752747499354,
     "200": 84.39703367060184,
     "400": 83.6842892641657,
     "mean": 84.38947181336164
    },
    "ap70": {
     "0": 69.71982574561761,
     "100": 69.14018341215021,
     "200": 68.5086273212403,
     "400": 67.37978993265297,
     "mean": 68.68710660291526
    }
   }
  }
 },
 "ablation_author": {
  "calibration8": {
   "N0": {
    "ap50": {
     "0": 81.9957248589187,
     "100": 82.30204029679253,
     "200": 82.62767733435213,
     "400": 81.94117921206995,
     "mean": 82.21665542553333
    },
    "ap70": {
     "0": 69.46877920067583,
     "100": 69.27934325968049,
     "200": 68.85004289453248,
     "400": 67.75902171693443,
     "mean": 68.8392967679558
    }
   },
   "U0": {
    "ap50": {
     "0": 81.43887432610187,
     "100": 81.61856784993067,
     "200": 81.1907117440452,
     "400": 80.78474107989662,
     "mean": 81.25822374999359
    },
    "ap70": {
     "0": 69.16036187208793,
     "100": 68.59348111730351,
     "200": 68.23959879661133,
     "400": 67.49393219678335,
     "mean": 68.37184349569654
    }
   },
   "U1": {
    "ap50": {
     "0": 83.70469594311994,
     "100": 83.56484740100676,
     "200": 83.12963184005882,
     "400": 81.46299970714136,
     "mean": 82.96554372283173
    },
    "ap70": {
     "0": 70.15841419631344,
     "100": 69.53770472911567,
     "200": 68.87405114104259,
     "400": 67.57166388421038,
     "mean": 69.03545848767052
    }
   },
   "U2": {
    "ap50": {
     "0": 80.55354865601299,
     "100": 80.47835539197378,
     "200": 79.96143131337256,
     "400": 80.0868327164091,
     "mean": 80.2700420194421
    },
    "ap70": {
     "0": 68.62710582595558,
     "100": 68.15599157258181,
     "200": 67.55437720430194,
     "400": 67.22810386053736,
     "mean": 67.89139461584418
    }
   },
   "U3": {
    "ap50": {
     "0": 80.94979354256131,
     "100": 80.63505646286715,
     "200": 80.37389028541124,
     "400": 80.39355309609924,
     "mean": 80.58807334673473
    },
    "ap70": {
     "0": 68.93212003122896,
     "100": 68.56304390593715,
     "200": 67.80565163185088,
     "400": 67.48144878260099,
     "mean": 68.1955660879045
    }
   },
   "H1": {
    "ap50": {
     "0": 82.55899974872526,
     "100": 82.89302846065551,
     "200": 82.80195378841346,
     "400": 82.03156836036885,
     "mean": 82.57138758954078
    },
    "ap70": {
     "0": 69.57938318034984,
     "100": 69.2955273400023,
     "200": 68.65348364854405,
     "400": 68.08712504032108,
     "mean": 68.90387980230432
    }
   },
   "H2": {
    "ap50": {
     "0": 81.33122389140789,
     "100": 81.47718935102161,
     "200": 81.47122465804686,
     "400": 80.3890887134585,
     "mean": 81.16718165348371
    },
    "ap70": {
     "0": 69.00129178162314,
     "100": 68.44813434827536,
     "200": 68.25841930656894,
     "400": 67.25307532890052,
     "mean": 68.240230191342
    }
   },
   "H3": {
    "ap50": {
     "0": 81.80173591577604,
     "100": 81.64617889329399,
     "200": 81.33564093585137,
     "400": 80.62670070402105,
     "mean": 81.35256411223561
    },
    "ap70": {
     "0": 69.04579853834701,
     "100": 68.45020816304681,
     "200": 67.94647120618333,
     "400": 67.2578488780112,
     "mean": 68.17508169639709
    }
   },
   "U5": {
    "ap50": {
     "0": 82.22347113941441,
     "100": 82.10207062175269,
     "200": 81.69910108597014,
     "400": 81.08476947543876,
     "mean": 81.777353080644
    },
    "ap70": {
     "0": 69.04386247421205,
     "100": 68.619082576597,
     "200": 68.15613477999663,
     "400": 67.26671747544252,
     "mean": 68.27144932656205
    }
   },
   "U6": {
    "ap50": {
     "0": 80.42166855008884,
     "100": 80.04539294116928,
     "200": 79.29630007073725,
     "400": 78.4821081808775,
     "mean": 79.56136743571821
    },
    "ap70": {
     "0": 69.22367984668179,
     "100": 68.57393058212861,
     "200": 68.14283703444971,
     "400": 67.39096336274734,
     "mean": 68.33285270650187
    }
   },
   "N2": {
    "ap50": {
     "0": 81.09344403101113,
     "100": 81.24350286154889,
     "200": 80.93533121829567,
     "400": 80.69704681032961,
     "mean": 80.99233123029633
    },
    "ap70": {
     "0": 69.17830572046486,
     "100": 68.6136190474913,
     "200": 68.21546427085244,
     "400": 67.55826878517526,
     "mean": 68.39141445599597
    }
   }
  },
  "val21": {
   "N0": {
    "ap50": {
     "0": 78.79088563288332,
     "100": 78.43137323556623,
     "200": 77.92592254579463,
     "400": 77.33145343231455,
     "mean": 78.11990871163968
    },
    "ap70": {
     "0": 66.50161917054733,
     "100": 66.03362818931707,
     "200": 65.5364357512989,
     "400": 65.15393981283103,
     "mean": 65.80640573099858
    }
   },
   "U0": {
    "ap50": {
     "0": 79.6098773858162,
     "100": 79.2802749960001,
     "200": 78.84699428146776,
     "400": 78.06300614877581,
     "mean": 78.95003820301497
    },
    "ap70": {
     "0": 67.57440936503457,
     "100": 67.08394429216186,
     "200": 66.64130625782157,
     "400": 65.9747695644564,
     "mean": 66.81860736986859
    }
   },
   "U1": {
    "ap50": {
     "0": 79.47544355313721,
     "100": 79.13479968222553,
     "200": 78.76336254997973,
     "400": 77.8428221246561,
     "mean": 78.80410697749964
    },
    "ap70": {
     "0": 67.41554661575698,
     "100": 66.76692451451417,
     "200": 66.13335662761565,
     "400": 65.29973519232948,
     "mean": 66.40389073755406
    }
   },
   "U2": {
    "ap50": {
     "0": 78.87500989618036,
     "100": 78.54237509170208,
     "200": 78.12530390570221,
     "400": 77.35480136097578,
     "mean": 78.2243725636401
    },
    "ap70": {
     "0": 66.56544001519273,
     "100": 66.11639818168298,
     "200": 65.80534522463317,
     "400": 65.2937951805226,
     "mean": 65.94524465050787
    }
   },
   "U3": {
    "ap50": {
     "0": 78.80085313594613,
     "100": 78.42846781268177,
     "200": 77.9614336063036,
     "400": 77.12895726111816,
     "mean": 78.07992795401242
    },
    "ap70": {
     "0": 66.4188906495058,
     "100": 66.00393609488206,
     "200": 65.62696148389995,
     "400": 65.050540688467,
     "mean": 65.7750822291887
    }
   },
   "H1": {
    "ap50": {
     "0": 79.49930986611726,
     "100": 79.21183288200918,
     "200": 78.82790815033154,
     "400": 77.73660256200391,
     "mean": 78.81891336511546
    },
    "ap70": {
     "0": 67.3927467945358,
     "100": 66.78828967384455,
     "200": 66.38399318153226,
     "400": 65.64915468137276,
     "mean": 66.55354608282134
    }
   },
   "H2": {
    "ap50": {
     "0": 79.41860176901933,
     "100": 79.14481951217792,
     "200": 78.74798252289278,
     "400": 77.80765766494385,
     "mean": 78.77976536725846
    },
    "ap70": {
     "0": 67.46992880401751,
     "100": 66.83796874036068,
     "200": 66.46884333558775,
     "400": 65.74372941101012,
     "mean": 66.63011757274401
    }
   },
   "H3": {
    "ap50": {
     "0": 79.41417633297569,
     "100": 79.02900650256949,
     "200": 78.67397197130516,
     "400": 77.83743238230002,
     "mean": 78.7386467972876
    },
    "ap70": {
     "0": 67.46138265144496,
     "100": 66.79768038912205,
     "200": 66.50496377561495,
     "400": 65.92018589786315,
     "mean": 66.67105317851127
    }
   },
   "U5": {
    "ap50": {
     "0": 79.3761313133074,
     "100": 78.99857667736046,
     "200": 78.52248908821306,
     "400": 77.78919444913983,
     "mean": 78.67159788200519
    },
    "ap70": {
     "0": 67.43738857328155,
     "100": 66.86423411606835,
     "200": 66.37201440018272,
     "400": 65.82895397561613,
     "mean": 66.62564776628719
    }
   },
   "U6": {
    "ap50": {
     "0": 78.98536403963116,
     "100": 78.6175913209204,
     "200": 78.1460459140484,
     "400": 77.10646189563384,
     "mean": 78.21386579255845
    },
    "ap70": {
     "0": 66.880472188707,
     "100": 66.38534380394118,
     "200": 65.87384746722762,
     "400": 65.18008438923376,
     "mean": 66.07993696227739
    }
   },
   "N2": {
    "ap50": {
     "0": 79.47945063240427,
     "100": 79.20621917464797,
     "200": 78.76331598992215,
     "400": 78.007405819857,
     "mean": 78.86409790420785
    },
    "ap70": {
     "0": 67.53974472479511,
     "100": 67.07918523447694,
     "200": 66.58241905620338,
     "400": 65.92176297956229,
     "mean": 66.78077799875943
    }
   }
  },
  "mechanism_holdout14": {
   "N0": {
    "ap50": {
     "0": 87.19127606667774,
     "100": 87.17875373441882,
     "200": 86.9318521376004,
     "400": 85.79263687121973,
     "mean": 86.77362970247917
    },
    "ap70": {
     "0": 73.6910518303351,
     "100": 73.07369106721066,
     "200": 72.08440218386097,
     "400": 70.28578341548203,
     "mean": 72.28373212422218
    }
   },
   "U0": {
    "ap50": {
     "0": 86.66334519524132,
     "100": 86.66275112098306,
     "200": 86.54183262310558,
     "400": 85.93896638303964,
     "mean": 86.4517238305924
    },
    "ap70": {
     "0": 73.72507838237674,
     "100": 73.30462914442676,
     "200": 72.58507025965487,
     "400": 71.08174354257339,
     "mean": 72.67413033225795
    }
   },
   "U1": {
    "ap50": {
     "0": 87.54140172423492,
     "100": 87.51390877177475,
     "200": 87.17943188768447,
     "400": 86.06613607600691,
     "mean": 87.07521961492526
    },
    "ap70": {
     "0": 73.88023571175165,
     "100": 72.95265142027945,
     "200": 71.73430896325335,
     "400": 69.45511160570221,
     "mean": 72.00557692524666
    }
   },
   "U2": {
    "ap50": {
     "0": 86.3829165016211,
     "100": 86.3098857397348,
     "200": 86.22774735113485,
     "400": 85.4671113454865,
     "mean": 86.0969152344943
    },
    "ap70": {
     "0": 73.4867773760606,
     "100": 72.76127365462888,
     "200": 72.2244546233231,
     "400": 70.57369776761605,
     "mean": 72.26155085540717
    }
   },
   "U3": {
    "ap50": {
     "0": 86.37436800731366,
     "100": 86.28889887528003,
     "200": 86.05056292910746,
     "400": 84.84286059060265,
     "mean": 85.88917260057595
    },
    "ap70": {
     "0": 73.33523657805729,
     "100": 72.5143598575872,
     "200": 71.79711920294466,
     "400": 69.82622740678384,
     "mean": 71.86823576134324
    }
   },
   "H1": {
    "ap50": {
     "0": 87.20323677667356,
     "100": 87.22215075487263,
     "200": 86.83862539890261,
     "400": 85.78982674028782,
     "mean": 86.76345991768416
    },
    "ap70": {
     "0": 73.4429161937702,
     "100": 72.91316511662905,
     "200": 71.85110520414354,
     "400": 70.09054866933192,
     "mean": 72.07443379596867
    }
   },
   "H2": {
    "ap50": {
     "0": 86.39229071522523,
     "100": 86.24555021670314,
     "200": 86.11388022415984,
     "400": 84.9686858144383,
     "mean": 85.93010174263162
    },
    "ap70": {
     "0": 73.18254153507844,
     "100": 72.43546089278021,
     "200": 71.66159209011504,
     "400": 69.7584272309092,
     "mean": 71.75950543722072
    }
   },
   "H3": {
    "ap50": {
     "0": 86.38249947081356,
     "100": 86.31506561111759,
     "200": 86.2257625693954,
     "400": 85.05876818231945,
     "mean": 85.9955239584115
    },
    "ap70": {
     "0": 73.13712231223018,
     "100": 72.54144623768717,
     "200": 71.86804439348282,
     "400": 70.0539800598579,
     "mean": 71.90014825081451
    }
   },
   "U5": {
    "ap50": {
     "0": 87.19392442886476,
     "100": 87.13315325781525,
     "200": 87.05320339219304,
     "400": 86.48360157883609,
     "mean": 86.96597066442729
    },
    "ap70": {
     "0": 73.99691423943419,
     "100": 73.64133951779091,
     "200": 73.00748746485411,
     "400": 71.63191902125779,
     "mean": 73.06941506083425
    }
   },
   "U6": {
    "ap50": {
     "0": 85.95526991716444,
     "100": 85.97852403593191,
     "200": 85.77994684060099,
     "400": 84.82572423982243,
     "mean": 85.63486625837994
    },
    "ap70": {
     "0": 72.35114063666555,
     "100": 71.87011551880704,
     "200": 71.2285929324392,
     "400": 69.53682897377887,
     "mean": 71.24666951542267
    }
   },
   "N2": {
    "ap50": {
     "0": 86.62737519301258,
     "100": 86.58452486992728,
     "200": 86.42847971406998,
     "400": 85.6269767254441,
     "mean": 86.31683912561348
    },
    "ap70": {
     "0": 73.68360585982873,
     "100": 73.17325564398969,
     "200": 72.44216493353312,
     "400": 70.80518298444406,
     "mean": 72.52605235544891
    }
   }
  }
 },
 "ablation_domains": {
  "author": 12,
  "strict60": 12,
  "v2xvit_seed2024": 12,
  "v2xvit_seed2025": 12,
  "where2comm": 12
 },
 "sensitivity_author_AP70": {
  "?|score_all": 66.62807518598599,
  "?|score_0.1": 66.62807518598599,
  "?|score_0.2": 66.62807518598599,
  "?|score_0.3": 66.50014620708625,
  "?|score_0.4": 66.25145593537749,
  "?|score_0.5": 65.99140594041064,
  "?|score_original": 65.9818909839926,
  "?|gate_1.5": 66.21498955560689,
  "?|gate_2.0": 66.65025978176921,
  "?|gate_2.5": 66.62807518598599,
  "?|gate_3.0": 66.66147502118748
 },
 "robust_external_val21": {
  "freealign_instant": {
   "AP70": {
    "0": 64.09479568582456,
    "100": 63.39289910585586,
    "200": 63.28980607711414,
    "400": 63.18157138712181,
    "mean": 63.48976806397909
   },
   "AP50": {
    "0": 75.16122844649045,
    "100": 73.75067115338446,
    "200": 73.73229755207097,
    "400": 73.3831686345592,
    "mean": 74.00684144662627
   }
  },
  "freealign_median": {
   "AP70": {
    "0": 64.33538572730576,
    "100": 63.39925061831405,
    "200": 63.25091268432385,
    "400": 63.15586724863288,
    "mean": 63.535354069644136
   },
   "AP50": {
    "0": 75.53987111880825,
    "100": 73.64632805431039,
    "200": 73.46902575610305,
    "400": 73.25321063392384,
    "mean": 73.97710889078638
   }
  },
  "freealign_gated_KF": {
   "AP70": {
    "0": 65.35199467239619,
    "100": 63.78817008287578,
    "200": 63.20136395264539,
    "400": 63.193381026981285,
    "mean": 63.88372743372466
   },
   "AP50": {
    "0": 77.44183059595078,
    "100": 74.78989441621543,
    "200": 73.30465989485386,
    "400": 73.83714478623818,
    "mean": 74.84338242331457
   }
  },
  "roco_instant": {
   "AP70": {
    "0": 65.48552386906299,
    "100": 64.32700399181573,
    "200": 63.78380436697319,
    "400": 63.843029418751506,
    "mean": 64.35984041165085
   },
   "AP50": {
    "0": 77.01323189133531,
    "100": 75.2540938545466,
    "200": 74.08898448320237,
    "400": 74.02000193993649,
    "mean": 75.09407804225519
   }
  },
  "roco_median": {
   "AP70": {
    "0": 65.43783235850606,
    "100": 64.21872901503502,
    "200": 63.76769826026264,
    "400": 63.76191332527813,
    "mean": 64.29654323977047
   },
   "AP50": {
    "0": 77.09331325440002,
    "100": 75.14902280058743,
    "200": 74.1422905345753,
    "400": 73.88736631213985,
    "mean": 75.06799822542564
   }
  },
  "roco_gated_KF": {
   "AP70": {
    "0": 65.45130766988937,
    "100": 64.19254418617773,
    "200": 63.542574917126785,
    "400": 63.62900954385958,
    "mean": 64.20385907926337
   },
   "AP50": {
    "0": 77.47137020050843,
    "100": 75.39994180365638,
    "200": 74.27696765834855,
    "400": 74.05700773103227,
    "mean": 75.30132184838641
   }
  },
  "cbm_instant": {
   "AP70": {
    "0": 65.26017867762522,
    "100": 64.0956297028174,
    "200": 63.66892557374476,
    "400": 63.213493197744775,
    "mean": 64.05955678798304
   },
   "AP50": {
    "0": 76.43096608296777,
    "100": 74.81910576434154,
    "200": 73.72474717217801,
    "400": 72.85116564755464,
    "mean": 74.45649616676049
   }
  },
  "cbm_median": {
   "AP70": {
    "0": 65.2602339364614,
    "100": 64.01483514782613,
    "200": 63.59778375554041,
    "400": 63.14240673316277,
    "mean": 64.00381489324768
   },
   "AP50": {
    "0": 76.5767963724014,
    "100": 74.81790061909136,
    "200": 73.66328532543132,
    "400": 72.93549452565055,
    "mean": 74.49836921064366
   }
  },
  "cbm_gated_KF": {
   "AP70": {
    "0": 65.27926453888192,
    "100": 63.99959718238873,
    "200": 63.323780335657666,
    "400": 62.927077001894894,
    "mean": 63.882429764705805
   },
   "AP50": {
    "0": 77.0572476008882,
    "100": 75.18790687362481,
    "200": 74.03736138034452,
    "400": 72.89653704938733,
    "mean": 74.79476322606122
   }
  }
 },
 "coalign_R3_common": {
  "H1": {
   "AP50": {
    "0": 74.5480705893884,
    "100": 73.98721487651905,
    "200": 73.46531921801089,
    "400": 72.95290470755766,
    "mean": 73.738377347869,
    "seeds": 3
   },
   "AP70": {
    "0": 58.06251521227855,
    "100": 57.81621067274347,
    "200": 57.590024587957494,
    "400": 57.33062687574691,
    "mean": 57.6998443371816,
    "seeds": 3
   }
  },
  "K1": {
   "AP50": {
    "0": 74.4884834576991,
    "100": 73.9068729187272,
    "200": 73.43527658850007,
    "400": 72.85868180679236,
    "mean": 73.67232869292968,
    "seeds": 3
   },
   "AP70": {
    "0": 57.94677916376211,
    "100": 57.73510277098891,
    "200": 57.52264716808102,
    "400": 57.21351950398309,
    "mean": 57.60451215170379,
    "seeds": 3
   }
  },
  "GRAPH": {
   "AP50": {
    "0": 73.12206205116355,
    "100": 72.49561671082006,
    "200": 72.01624469599183,
    "400": 71.5600090143616,
    "mean": 72.29848311808425,
    "seeds": 3
   },
   "AP70": {
    "0": 56.99062167590173,
    "100": 56.64090018510018,
    "200": 56.46695753449787,
    "400": 56.255042561431026,
    "mean": 56.588380489232705,
    "seeds": 3
   }
  }
 },
 "anchors_author": {
  "fit24|0": {
   "mean_anchors": 3.308878256246677,
   "no_anchor_fraction": 0.29797979797979796,
   "mean_anchors_given_observed": 4.713366149185914
  },
  "fit24|100": {
   "mean_anchors": 3.2809675704412546,
   "no_anchor_fraction": 0.3003721424774056,
   "mean_anchors_given_observed": 4.689589665653496
  },
  "fit24|200": {
   "mean_anchors": 3.2033492822966507,
   "no_anchor_fraction": 0.311270600744285,
   "mean_anchors_given_observed": 4.651099961404863
  },
  "fit24|400": {
   "mean_anchors": 2.9787347155768207,
   "no_anchor_fraction": 0.3309409888357257,
   "mean_anchors_given_observed": 4.45212554628526
  },
  "calibration8|0": {
   "mean_anchors": 3.0264635124298316,
   "no_anchor_fraction": 0.3352044907778669,
   "mean_anchors_given_observed": 4.552472858866103
  },
  "calibration8|100": {
   "mean_anchors": 2.971130713712911,
   "no_anchor_fraction": 0.34562951082598237,
   "mean_anchors_given_observed": 4.540441176470588
  },
  "calibration8|200": {
   "mean_anchors": 2.996792301523657,
   "no_anchor_fraction": 0.3496391339214114,
   "mean_anchors_given_observed": 4.607891491985203
  },
  "calibration8|400": {
   "mean_anchors": 2.892542101042502,
   "no_anchor_fraction": 0.34161988773055335,
   "mean_anchors_given_observed": 4.393422655298417
  },
  "mechanism_holdout14|0": {
   "mean_anchors": 3.3431855500821017,
   "no_anchor_fraction": 0.31650246305418717,
   "mean_anchors_given_observed": 4.891291291291291
  },
  "mechanism_holdout14|100": {
   "mean_anchors": 3.3530377668308704,
   "no_anchor_fraction": 0.30829228243021345,
   "mean_anchors_given_observed": 4.847477744807121
  },
  "mechanism_holdout14|200": {
   "mean_anchors": 3.2976190476190474,
   "no_anchor_fraction": 0.3123973727422003,
   "mean_anchors_given_observed": 4.795820895522388
  },
  "mechanism_holdout14|400": {
   "mean_anchors": 3.1141215106732347,
   "no_anchor_fraction": 0.3226600985221675,
   "mean_anchors_given_observed": 4.597575757575758
  },
  "val21|0": {
   "mean_anchors": 2.960193003618818,
   "no_anchor_fraction": 0.3823884197828709,
   "mean_anchors_given_observed": 4.79296875
  },
  "val21|100": {
   "mean_anchors": 2.924909529553679,
   "no_anchor_fraction": 0.38691194209891433,
   "mean_anchors_given_observed": 4.77078209542548
  },
  "val21|200": {
   "mean_anchors": 2.8986731001206274,
   "no_anchor_fraction": 0.37605548854041015,
   "mean_anchors_given_observed": 4.645722571290478
  },
  "val21|400": {
   "mean_anchors": 2.7279855247285885,
   "no_anchor_fraction": 0.3854041013268999,
   "mean_anchors_given_observed": 4.438665358194308
  }
 },
 "source_AP_author": {
  "veh_coop|0|50": 86.6028579540382,
  "inf|0|50": 21.27781705176911,
  "veh_coop|0|70": 76.25968151202015,
  "inf|0|70": 6.371231692046398,
  "veh_coop|100|50": 86.48025561422769,
  "inf|100|50": 20.277041062500906,
  "veh_coop|100|70": 76.18238616226579,
  "inf|100|70": 5.519531107274229,
  "veh_coop|200|50": 86.43254668522765,
  "inf|200|50": 19.28210599068645,
  "veh_coop|200|70": 76.12279722123797,
  "inf|200|70": 5.024870336926607,
  "veh_coop|400|50": 86.27316162607165,
  "inf|400|50": 16.576967412694724,
  "veh_coop|400|70": 76.07927268632572,
  "inf|400|70": 3.701500044218035
 },
 "A3": {
  "single_message_H1_anchor_mean_anchor_messages|MA5|0|radial_RMSE_m": 0.4782359907283613,
  "single_message_H1_anchor_mean_anchor_messages|MA5|0|demeaned_lag1_correlation": 0.6158404573108459,
  "single_message_H1_anchor_mean_anchor_messages|MA5|0|failure_gt1m_fraction": 0.04052734375,
  "single_message_H1_anchor_mean_anchor_messages|MA5|100|radial_RMSE_m": 0.5218822946379119,
  "single_message_H1_anchor_mean_anchor_messages|MA5|100|demeaned_lag1_correlation": 0.454577357950931,
  "single_message_H1_anchor_mean_anchor_messages|MA5|100|failure_gt1m_fraction": 0.05558288243974422,
  "single_message_H1_anchor_mean_anchor_messages|MA5|200|radial_RMSE_m": 0.5344602129777191,
  "single_message_H1_anchor_mean_anchor_messages|MA5|200|demeaned_lag1_correlation": 0.38192397684880164,
  "single_message_H1_anchor_mean_anchor_messages|MA5|200|failure_gt1m_fraction": 0.06138231029482842,
  "single_message_H1_anchor_mean_anchor_messages|MA5|400|radial_RMSE_m": 0.6097662424417278,
  "single_message_H1_anchor_mean_anchor_messages|MA5|400|demeaned_lag1_correlation": 0.20538538400367715,
  "single_message_H1_anchor_mean_anchor_messages|MA5|400|failure_gt1m_fraction": 0.09322865554465162,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|0|radial_RMSE_m": 0.7473111596546795,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|0|demeaned_lag1_correlation": 0.676122179543237,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|0|failure_gt1m_fraction": 0.15039768618944324,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|100|radial_RMSE_m": 0.7736002768656632,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|100|demeaned_lag1_correlation": 0.5065634743467687,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|100|failure_gt1m_fraction": 0.16052060737527116,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|200|radial_RMSE_m": 0.7768363249051142,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|200|demeaned_lag1_correlation": 0.47563474038422726,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|200|failure_gt1m_fraction": 0.17086834733893558,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|400|radial_RMSE_m": 0.8464934309906031,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|400|demeaned_lag1_correlation": 0.3227315966834229,
  "single_message_H1_anchor_mean_anchor_messages|ICP_quality_subset|400|failure_gt1m_fraction": 0.21052631578947367,
  "CoMET_H1_anchor_messages|MA5|0|radial_RMSE_m": 0.40669831432811626,
  "CoMET_H1_anchor_messages|MA5|0|demeaned_lag1_correlation": 0.9631347234385017,
  "CoMET_H1_anchor_messages|MA5|0|failure_gt1m_fraction": 0.0224609375,
  "CoMET_H1_anchor_messages|MA5|100|radial_RMSE_m": 0.41352378526311523,
  "CoMET_H1_anchor_messages|MA5|100|demeaned_lag1_correlation": 0.9562685106835392,
  "CoMET_H1_anchor_messages|MA5|100|failure_gt1m_fraction": 0.02459419576979833,
  "CoMET_H1_anchor_messages|MA5|200|radial_RMSE_m": 0.40867776074517875,
  "CoMET_H1_anchor_messages|MA5|200|demeaned_lag1_correlation": 0.9475201316862769,
  "CoMET_H1_anchor_messages|MA5|200|failure_gt1m_fraction": 0.021749637506041565,
  "CoMET_H1_anchor_messages|MA5|400|radial_RMSE_m": 0.4083670610349615,
  "CoMET_H1_anchor_messages|MA5|400|demeaned_lag1_correlation": 0.9330414354844565,
  "CoMET_H1_anchor_messages|MA5|400|failure_gt1m_fraction": 0.019627085377821395,
  "CoMET_H1_anchor_messages|ICP_quality_subset|0|radial_RMSE_m": 0.6568803286729191,
  "CoMET_H1_anchor_messages|ICP_quality_subset|0|demeaned_lag1_correlation": 0.9843468183304542,
  "CoMET_H1_anchor_messages|ICP_quality_subset|0|failure_gt1m_fraction": 0.0911062906724512,
  "CoMET_H1_anchor_messages|ICP_quality_subset|100|radial_RMSE_m": 0.6586999480633017,
  "CoMET_H1_anchor_messages|ICP_quality_subset|100|demeaned_lag1_correlation": 0.9780362975741304,
  "CoMET_H1_anchor_messages|ICP_quality_subset|100|failure_gt1m_fraction": 0.09616775126536514,
  "CoMET_H1_anchor_messages|ICP_quality_subset|200|radial_RMSE_m": 0.6533017469181025,
  "CoMET_H1_anchor_messages|ICP_quality_subset|200|demeaned_lag1_correlation": 0.9748260169989963,
  "CoMET_H1_anchor_messages|ICP_quality_subset|200|failure_gt1m_fraction": 0.09313725490196079,
  "CoMET_H1_anchor_messages|ICP_quality_subset|400|radial_RMSE_m": 0.6658191855070753,
  "CoMET_H1_anchor_messages|ICP_quality_subset|400|demeaned_lag1_correlation": 0.9707003159632692,
  "CoMET_H1_anchor_messages|ICP_quality_subset|400|failure_gt1m_fraction": 0.08982456140350877,
  "single_message_H1_anchor_mean_all_messages|MA5|0|radial_RMSE_m": 0.5123533178424171,
  "single_message_H1_anchor_mean_all_messages|MA5|0|demeaned_lag1_correlation": 0.668251059290345,
  "single_message_H1_anchor_mean_all_messages|MA5|0|failure_gt1m_fraction": 0.09047044632086852,
  "single_message_H1_anchor_mean_all_messages|MA5|100|radial_RMSE_m": 0.5445546888942333,
  "single_message_H1_anchor_mean_all_messages|MA5|100|demeaned_lag1_correlation": 0.5870376013353935,
  "single_message_H1_anchor_mean_all_messages|MA5|100|failure_gt1m_fraction": 0.10283474065138722,
  "single_message_H1_anchor_mean_all_messages|MA5|200|radial_RMSE_m": 0.5487825692190842,
  "single_message_H1_anchor_mean_all_messages|MA5|200|demeaned_lag1_correlation": 0.5351242579748606,
  "single_message_H1_anchor_mean_all_messages|MA5|200|failure_gt1m_fraction": 0.10494571773220748,
  "single_message_H1_anchor_mean_all_messages|MA5|400|radial_RMSE_m": 0.5992006851688308,
  "single_message_H1_anchor_mean_all_messages|MA5|400|demeaned_lag1_correlation": 0.38933792446296955,
  "single_message_H1_anchor_mean_all_messages|MA5|400|failure_gt1m_fraction": 0.1287696019300362,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|0|radial_RMSE_m": 0.9160640868315078,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|0|demeaned_lag1_correlation": 0.8589276625002579,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|0|failure_gt1m_fraction": 0.331945022907122,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|100|radial_RMSE_m": 0.9306510638189993,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|100|demeaned_lag1_correlation": 0.8053813502175337,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|100|failure_gt1m_fraction": 0.3398583923365264,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|200|radial_RMSE_m": 0.9360941820483882,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|200|demeaned_lag1_correlation": 0.7937968898055656,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|200|failure_gt1m_fraction": 0.3502707205331112,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|400|radial_RMSE_m": 0.9741783856079352,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|400|demeaned_lag1_correlation": 0.7021553417747105,
  "single_message_H1_anchor_mean_all_messages|ICP_quality_subset|400|failure_gt1m_fraction": 0.3752603082049146,
  "CoMET_H1_all_messages|MA5|0|radial_RMSE_m": 0.6809330526838655,
  "CoMET_H1_all_messages|MA5|0|demeaned_lag1_correlation": 0.9829151181354199,
  "CoMET_H1_all_messages|MA5|0|failure_gt1m_fraction": 0.1390229191797346,
  "CoMET_H1_all_messages|MA5|100|radial_RMSE_m": 0.6688585095005587,
  "CoMET_H1_all_messages|MA5|100|demeaned_lag1_correlation": 0.97719184916527,
  "CoMET_H1_all_messages|MA5|100|failure_gt1m_fraction": 0.14264173703256935,
  "CoMET_H1_all_messages|MA5|200|radial_RMSE_m": 0.6665226945342569,
  "CoMET_H1_all_messages|MA5|200|demeaned_lag1_correlation": 0.9730675033134126,
  "CoMET_H1_all_messages|MA5|200|failure_gt1m_fraction": 0.1513872135102533,
  "CoMET_H1_all_messages|MA5|400|radial_RMSE_m": 0.6477329051830605,
  "CoMET_H1_all_messages|MA5|400|demeaned_lag1_correlation": 0.967404366864854,
  "CoMET_H1_all_messages|MA5|400|failure_gt1m_fraction": 0.14445114595898673,
  "CoMET_H1_all_messages|ICP_quality_subset|0|radial_RMSE_m": 0.7259084325392421,
  "CoMET_H1_all_messages|ICP_quality_subset|0|demeaned_lag1_correlation": 0.9926719684822192,
  "CoMET_H1_all_messages|ICP_quality_subset|0|failure_gt1m_fraction": 0.15243648479800084,
  "CoMET_H1_all_messages|ICP_quality_subset|100|radial_RMSE_m": 0.7121977471144861,
  "CoMET_H1_all_messages|ICP_quality_subset|100|demeaned_lag1_correlation": 0.9833583961978745,
  "CoMET_H1_all_messages|ICP_quality_subset|100|failure_gt1m_fraction": 0.15201999167013744,
  "CoMET_H1_all_messages|ICP_quality_subset|200|radial_RMSE_m": 0.7111056034963792,
  "CoMET_H1_all_messages|ICP_quality_subset|200|demeaned_lag1_correlation": 0.9811403626628942,
  "CoMET_H1_all_messages|ICP_quality_subset|200|failure_gt1m_fraction": 0.1499375260308205,
  "CoMET_H1_all_messages|ICP_quality_subset|400|radial_RMSE_m": 0.7143619683568493,
  "CoMET_H1_all_messages|ICP_quality_subset|400|demeaned_lag1_correlation": 0.9835785100066745,
  "CoMET_H1_all_messages|ICP_quality_subset|400|failure_gt1m_fraction": 0.12619741774260726
 },
 "opv_boundary": {
  "SPD_structured|stale|0|AP50": 84.85779984019553,
  "SPD_structured|stale|0|AP70": 73.22323386342572,
  "SPD_structured|H1|0|AP50": 87.63233894543511,
  "SPD_structured|H1|0|AP70": 82.14177484438305,
  "SPD_structured|oracle|0|AP50": 89.3468269552878,
  "SPD_structured|oracle|0|AP70": 85.0746264130694,
  "SPD_structured|stale|400|AP50": 73.94769534820101,
  "SPD_structured|stale|400|AP70": 66.8961179033454,
  "SPD_structured|H1|400|AP50": 80.43616015057343,
  "SPD_structured|H1|400|AP70": 70.72942675206933,
  "SPD_structured|oracle|400|AP50": 82.33500365984726,
  "SPD_structured|oracle|400|AP70": 74.62409507625104,
  "iid_02m_02deg|stale|0|AP50": 88.66065747928091,
  "iid_02m_02deg|stale|0|AP70": 80.50093244889023,
  "iid_02m_02deg|H1|0|AP50": 88.86467236923865,
  "iid_02m_02deg|H1|0|AP70": 81.09668312642968,
  "iid_02m_02deg|oracle|0|AP50": 89.3468269552878,
  "iid_02m_02deg|oracle|0|AP70": 85.0746264130694,
  "iid_02m_02deg|stale|400|AP50": 74.40186076254119,
  "iid_02m_02deg|stale|400|AP70": 67.43317446772305,
  "iid_02m_02deg|H1|400|AP50": 78.84524002528268,
  "iid_02m_02deg|H1|400|AP70": 69.19355061413616,
  "iid_02m_02deg|oracle|400|AP50": 82.33500365984726,
  "iid_02m_02deg|oracle|400|AP70": 74.62409507625104,
  "ego_pose_time_050ms|stale|0|AP50": 86.53378363652676,
  "ego_pose_time_050ms|stale|0|AP70": 77.70194598845454,
  "ego_pose_time_050ms|H1|0|AP50": 87.84750005101576,
  "ego_pose_time_050ms|H1|0|AP70": 80.4101900337626,
  "ego_pose_time_050ms|oracle|0|AP50": 89.3468269552878,
  "ego_pose_time_050ms|oracle|0|AP70": 85.0746264130694,
  "ego_pose_time_050ms|stale|400|AP50": 74.68633262687682,
  "ego_pose_time_050ms|stale|400|AP70": 67.9139755665408,
  "ego_pose_time_050ms|H1|400|AP50": 81.05886562026218,
  "ego_pose_time_050ms|H1|400|AP70": 72.58344873786052,
  "ego_pose_time_050ms|oracle|400|AP50": 82.33500365984726,
  "ego_pose_time_050ms|oracle|400|AP70": 74.62409507625104,
  "ego_pose_time_100ms|stale|0|AP50": 82.92620923853299,
  "ego_pose_time_100ms|stale|0|AP70": 70.81502559678874,
  "ego_pose_time_100ms|H1|0|AP50": 85.33091675796904,
  "ego_pose_time_100ms|H1|0|AP70": 76.35624426422108,
  "ego_pose_time_100ms|oracle|0|AP50": 89.3468269552878,
  "ego_pose_time_100ms|oracle|0|AP70": 85.0746264130694,
  "ego_pose_time_100ms|stale|400|AP50": 74.67223445881115,
  "ego_pose_time_100ms|stale|400|AP70": 67.63534360793001,
  "ego_pose_time_100ms|H1|400|AP50": 79.72580266163254,
  "ego_pose_time_100ms|H1|400|AP70": 71.35242470899902,
  "ego_pose_time_100ms|oracle|400|AP50": 82.33500365984726,
  "ego_pose_time_100ms|oracle|400|AP70": 74.62409507625104,
  "ego_pose_time_150ms|stale|0|AP50": 79.00547632309346,
  "ego_pose_time_150ms|stale|0|AP70": 68.58397942014719,
  "ego_pose_time_150ms|H1|0|AP50": 82.95431667077037,
  "ego_pose_time_150ms|H1|0|AP70": 74.41623510838653,
  "ego_pose_time_150ms|oracle|0|AP50": 89.3468269552878,
  "ego_pose_time_150ms|oracle|0|AP70": 85.0746264130694,
  "ego_pose_time_150ms|stale|400|AP50": 74.78242070896239,
  "ego_pose_time_150ms|stale|400|AP70": 67.5639536645228,
  "ego_pose_time_150ms|H1|400|AP50": 78.78515537229389,
  "ego_pose_time_150ms|H1|400|AP70": 70.49284324968603,
  "ego_pose_time_150ms|oracle|400|AP50": 82.33500365984726,
  "ego_pose_time_150ms|oracle|400|AP70": 74.62409507625104
 },
 "v2v4real_boundary": {
  "mechanism_holdout14|H1|0|ap50": 87.06281762428097,
  "mechanism_holdout14|H1|0|ap70": 68.4824144044169,
  "mechanism_holdout14|stale|0|ap50": 89.94975759659538,
  "mechanism_holdout14|stale|0|ap70": 75.90290909587428,
  "mechanism_holdout14|H1|400|ap50": 85.16213840161961,
  "mechanism_holdout14|H1|400|ap70": 67.79172939013729,
  "mechanism_holdout14|stale|400|ap50": 84.59468437225848,
  "mechanism_holdout14|stale|400|ap70": 71.01162540216275,
  "val21|H1|0|ap50": 74.77842331711106,
  "val21|H1|0|ap70": 52.03537382643517,
  "val21|stale|0|ap50": 83.98307985308823,
  "val21|stale|0|ap70": 67.16038462258977,
  "val21|H1|400|ap50": 70.71919398197583,
  "val21|H1|400|ap70": 50.20332118645948,
  "val21|stale|400|ap50": 75.9408059713193,
  "val21|stale|400|ap70": 59.051734146052844
 },
 "population_split": {
  "author": {
   "calibration8|H1_minus_PUBLIC|all|50": {
    "delta": 7.169713608921398,
    "ci_low_min": 1.9571436149230865,
    "ci_high_max": 10.610862181868761,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|all|70": {
    "delta": 3.700959690961421,
    "ci_low_min": 0.5849780289037732,
    "ci_high_max": 5.696646732060853,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|50": {
    "delta": -20.127446608236202,
    "ci_low_min": -29.535579952572203,
    "ci_high_max": -10.544738643130158,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|70": {
    "delta": -19.313108145231983,
    "ci_low_min": -28.63857612650014,
    "ci_high_max": -10.264813715081223,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|50": {
    "delta": 8.72063133542044,
    "ci_low_min": 4.064581338669065,
    "ci_high_max": 11.904295017841209,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|70": {
    "delta": 4.932086301889939,
    "ci_low_min": 2.5341625072214384,
    "ci_high_max": 6.572376040374896,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|50": {
    "delta": 9.444534073522044,
    "ci_low_min": 5.81082503778252,
    "ci_high_max": 11.966451007250447,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|70": {
    "delta": 5.464867772172423,
    "ci_low_min": 3.2714111387121196,
    "ci_high_max": 6.936397679670636,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|50": {
    "delta": 0.587444050286237,
    "ci_low_min": -1.6521977265548295,
    "ci_high_max": 2.3581655340081493,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|70": {
    "delta": -0.026549292712578183,
    "ci_low_min": -1.695674681117974,
    "ci_high_max": 1.219996112855474,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|50": {
    "delta": -14.060234191031398,
    "ci_low_min": -20.068799821407673,
    "ci_high_max": -5.6438979846988016,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|70": {
    "delta": -13.120661351457835,
    "ci_low_min": -17.8480911291989,
    "ci_high_max": -6.516844740201446,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|50": {
    "delta": 1.425872560200612,
    "ci_low_min": -0.711507705525863,
    "ci_high_max": 2.944006534805577,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|70": {
    "delta": 0.6849397359258708,
    "ci_low_min": -0.8027983602634019,
    "ci_high_max": 1.7302298902703317,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|50": {
    "delta": 1.9155757283101356,
    "ci_low_min": 0.6546310979947135,
    "ci_high_max": 2.9661631439197933,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|70": {
    "delta": 1.0657792080318416,
    "ci_low_min": 0.267929580299037,
    "ci_high_max": 1.7992174285490001,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|50": {
    "delta": 0.7022330873891084,
    "ci_low_min": -1.5135924777299132,
    "ci_high_max": 2.5545132035513847,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|70": {
    "delta": 0.22911596515543428,
    "ci_low_min": -1.3199768746182694,
    "ci_high_max": 1.4226768295288477,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|50": {
    "delta": -14.060234191031398,
    "ci_low_min": -20.068799821407673,
    "ci_high_max": -5.6438979846988016,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|70": {
    "delta": -13.120661351457835,
    "ci_low_min": -17.8480911291989,
    "ci_high_max": -6.516844740201446,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|50": {
    "delta": 1.545224935433879,
    "ci_low_min": -0.5361453346737678,
    "ci_high_max": 3.128118051768122,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|70": {
    "delta": 0.9566519948907768,
    "ci_low_min": -0.2979491274610888,
    "ci_high_max": 1.9787456740351845,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|50": {
    "delta": 2.03909561965501,
    "ci_low_min": 0.8278048190006579,
    "ci_high_max": 3.1407792648122017,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|70": {
    "delta": 1.3404408034605193,
    "ci_low_min": 0.5467746791576225,
    "ci_high_max": 2.0997339517404034,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|50": {
    "delta": 1.5352117264146397,
    "ci_low_min": 0.39584351639403437,
    "ci_high_max": 2.590259963152643,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|70": {
    "delta": 0.878552229457469,
    "ci_low_min": 0.15466440934015316,
    "ci_high_max": 1.5615881542494712,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|50": {
    "delta": 0.8730651327175328,
    "ci_low_min": -0.16041691309690095,
    "ci_high_max": 3.8020308631220496,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|70": {
    "delta": 0.09518630885491082,
    "ci_low_min": 0.0,
    "ci_high_max": 0.4182763090130185,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|50": {
    "delta": 1.5651631514093272,
    "ci_low_min": 0.4375197846844732,
    "ci_high_max": 2.5762061122144697,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|70": {
    "delta": 0.9342056353607783,
    "ci_low_min": 0.16944268263222587,
    "ci_high_max": 1.6568917839450408,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|50": {
    "delta": 1.5988355427208347,
    "ci_low_min": 0.5031172104412734,
    "ci_high_max": 2.565861743289089,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|70": {
    "delta": 0.951079712853641,
    "ci_low_min": 0.16882360967981286,
    "ci_high_max": 1.6461399180921956,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|50": {
    "delta": -0.17232877513854797,
    "ci_low_min": -0.9711817286918569,
    "ci_high_max": 0.3696394580358901,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|70": {
    "delta": 0.2752029177969841,
    "ci_low_min": -0.1653989586198273,
    "ci_high_max": 0.7571859257084341,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|50": {
    "delta": -0.2225482650735747,
    "ci_low_min": -0.7394771044540948,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|70": {
    "delta": -0.018992148935637942,
    "ci_low_min": -0.09689498444028732,
    "ci_high_max": 0.002494675468883087,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|50": {
    "delta": -0.1638722135451521,
    "ci_low_min": -1.002489888763813,
    "ci_high_max": 0.4252472221493782,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|70": {
    "delta": 0.29666703056209087,
    "ci_low_min": -0.17988184270401275,
    "ci_high_max": 0.8095549119732348,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|50": {
    "delta": -0.16708881618218166,
    "ci_low_min": -1.019174509336711,
    "ci_high_max": 0.4417395005916033,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|70": {
    "delta": 0.3024098928317329,
    "ci_low_min": -0.1793891186338506,
    "ci_high_max": 0.8208192910370662,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|50": {
    "delta": -0.2809595477640083,
    "ci_low_min": -1.4863024014701922,
    "ci_high_max": 0.5806078197039367,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|70": {
    "delta": -0.22154761024042102,
    "ci_low_min": -1.456633113742548,
    "ci_high_max": 0.7727928662171555,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|50": {
    "delta": -10.02325849714154,
    "ci_low_min": -15.700517149929823,
    "ci_high_max": -1.3954966342925061,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|70": {
    "delta": -9.30582782074888,
    "ci_low_min": -13.851008338585908,
    "ci_high_max": -3.140644280712426,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|50": {
    "delta": 0.22790289433637648,
    "ci_low_min": -0.9886069092449797,
    "ci_high_max": 0.978107261304326,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|70": {
    "delta": 0.22904996985022308,
    "ci_low_min": -0.9354768845703966,
    "ci_high_max": 1.1998130944055208,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|50": {
    "delta": 0.6178196676260038,
    "ci_low_min": 0.18255314056882765,
    "ci_high_max": 0.9734280886439051,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|70": {
    "delta": 0.5483983806632627,
    "ci_low_min": -0.10600782116475628,
    "ci_high_max": 1.262044742514555,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|50": {
    "delta": -4.512940346904898,
    "ci_low_min": -8.112516637933075,
    "ci_high_max": -1.9011762105770285,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|70": {
    "delta": -5.839335959967954,
    "ci_low_min": -10.251314122704787,
    "ci_high_max": -2.4804241920299797,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|50": {
    "delta": -20.127446608236202,
    "ci_low_min": -29.535579952572203,
    "ci_high_max": -10.544738643130158,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|70": {
    "delta": -19.313108145231983,
    "ci_low_min": -28.63857612650014,
    "ci_high_max": -10.264813715081223,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -3.592808149458411,
    "ci_low_min": -7.265876695843641,
    "ci_high_max": -0.795486677017065,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -5.072974548077724,
    "ci_low_min": -9.3309737770894,
    "ci_high_max": -1.731430081776871,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -3.0723442702160355,
    "ci_low_min": -6.970464422505629,
    "ci_high_max": -0.7586161229502643,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -4.681407217520558,
    "ci_low_min": -9.227680067267823,
    "ci_high_max": -1.572876794578255,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -2.7783655010327664,
    "ci_low_min": -6.423039825346468,
    "ci_high_max": -0.6710393354738399,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -4.249634535826853,
    "ci_low_min": -8.442909464520623,
    "ci_high_max": -1.4007575338670022,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.13016715204303372,
    "ci_low_min": -0.4144725366797837,
    "ci_high_max": 0.7985118212189641,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.17787887524282078,
    "ci_low_min": 0.0,
    "ci_high_max": 0.6831373347069043,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -2.9504327213709445,
    "ci_low_min": -6.913648812601934,
    "ci_high_max": -0.695694470028176,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -4.5401009989189065,
    "ci_low_min": -9.067981527394052,
    "ci_high_max": -1.5288643009369285,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -3.0723442702160355,
    "ci_low_min": -6.970464422505629,
    "ci_high_max": -0.7586161229502643,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -4.681407217520558,
    "ci_low_min": -9.227680067267823,
    "ci_high_max": -1.572876794578255,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|50": {
    "delta": -4.160933186199547,
    "ci_low_min": -7.702092863343625,
    "ci_high_max": -1.5195033123275643,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|70": {
    "delta": -4.534603199253382,
    "ci_low_min": -8.408369104193156,
    "ci_high_max": -1.6640966500923302,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|50": {
    "delta": -19.540753946903095,
    "ci_low_min": -29.227088781417752,
    "ci_high_max": -9.873206696791788,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|70": {
    "delta": -16.605211377847287,
    "ci_low_min": -24.453751384814986,
    "ci_high_max": -8.43475419291945,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|50": {
    "delta": -3.320857580967489,
    "ci_low_min": -6.937933742328895,
    "ci_high_max": -0.5219729925340179,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|70": {
    "delta": -3.8954622097178913,
    "ci_low_min": -7.646364501898094,
    "ci_high_max": -1.0238665042735646,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|50": {
    "delta": -2.7398286844551856,
    "ci_low_min": -6.614719247391842,
    "ci_high_max": -0.4702013516179875,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|70": {
    "delta": -3.4898565400370765,
    "ci_low_min": -7.538375537495264,
    "ci_high_max": -0.9438072199031543,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|50": {
    "delta": -2.511327181993726,
    "ci_low_min": -6.104881990229032,
    "ci_high_max": -0.48590569880905765,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|70": {
    "delta": -3.3141587672590305,
    "ci_low_min": -7.101344519965519,
    "ci_high_max": -0.9451895759943848,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|50": {
    "delta": 0.15353081904845092,
    "ci_low_min": -0.4144725366797837,
    "ci_high_max": 0.8635915667526959,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|70": {
    "delta": 0.17787887524282078,
    "ci_low_min": 0.0,
    "ci_high_max": 0.6831373347069043,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|50": {
    "delta": -2.7263871691218546,
    "ci_low_min": -6.581657520263207,
    "ci_high_max": -0.5424748210918722,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|70": {
    "delta": -3.5800480692366676,
    "ci_low_min": -7.722112366523042,
    "ci_high_max": -1.0187721587875747,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|50": {
    "delta": -2.780393930839684,
    "ci_low_min": -6.624563858840995,
    "ci_high_max": -0.5466129760382119,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|70": {
    "delta": -3.6514797790371083,
    "ci_low_min": -7.769755435654135,
    "ci_high_max": -1.0363176751413525,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|50": {
    "delta": 0.4275322353491002,
    "ci_low_min": -0.045417792871477757,
    "ci_high_max": 1.246626062356254,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|70": {
    "delta": 0.2528611758453205,
    "ci_low_min": -0.14855526172593816,
    "ci_high_max": 1.014225159314865,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|50": {
    "delta": -1.7292364876445465,
    "ci_low_min": -6.312003872286482,
    "ci_high_max": 0.09310099026686203,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|70": {
    "delta": -1.0905558685318368,
    "ci_low_min": -3.691456723450351,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|50": {
    "delta": 0.6183205022982415,
    "ci_low_min": 0.13319589787346037,
    "ci_high_max": 1.3905364310923618,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|70": {
    "delta": 0.36782062764510687,
    "ci_low_min": -0.03488527336068507,
    "ci_high_max": 1.1134943038246319,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|50": {
    "delta": 0.6359509964382918,
    "ci_low_min": 0.1420430329540804,
    "ci_high_max": 1.4113742264432112,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|70": {
    "delta": 0.3749652669676351,
    "ci_low_min": -0.03531156470748442,
    "ci_high_max": 1.1365435057297655,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|50": {
    "delta": 9.89540355318635,
    "ci_low_min": 5.890687165219143,
    "ci_high_max": 12.515854036121484,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|70": {
    "delta": 5.021810887739936,
    "ci_low_min": 2.769766353071333,
    "ci_high_max": 6.587681275040762,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|50": {
    "delta": 1.6653882222571401,
    "ci_low_min": 0.06576856788770469,
    "ci_high_max": 6.457089464493428,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|70": {
    "delta": 0.20603708429343234,
    "ci_low_min": -0.02693644396153969,
    "ci_high_max": 0.5493184452713054,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|50": {
    "delta": 10.464927883275672,
    "ci_low_min": 6.436240331270254,
    "ci_high_max": 12.968353789001922,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|70": {
    "delta": 5.357789004378006,
    "ci_low_min": 3.1214629891680943,
    "ci_high_max": 6.947416837217048,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|50": {
    "delta": 10.67444729463142,
    "ci_low_min": 6.700130670473611,
    "ci_high_max": 13.005487469172873,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|70": {
    "delta": 5.448628840583813,
    "ci_low_min": 3.163408900929116,
    "ci_high_max": 7.020960996913359,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -1.7345748458721317,
    "ci_low_min": -3.392901600835024,
    "ci_high_max": -0.5637204419258228,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -1.5897014241411018,
    "ci_low_min": -3.0089072032086555,
    "ci_high_max": -0.5708627596496778,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -20.257613760279238,
    "ci_low_min": -29.670978512443423,
    "ci_high_max": -10.451275500493626,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -19.490987020474805,
    "ci_low_min": -28.91444483199976,
    "ci_high_max": -10.264813715081223,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": -0.6423754280874666,
    "ci_low_min": -2.0214979949333163,
    "ci_high_max": 5.70498856689027e-07,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": -0.5328735491588171,
    "ci_low_min": -1.716426553200816,
    "ci_high_max": 4.358145386795785e-07,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|50": {
    "delta": -1.6496060042058218,
    "ci_low_min": -3.347002463539382,
    "ci_high_max": -0.5075053050818319,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|70": {
    "delta": -1.220444431994352,
    "ci_low_min": -2.4961440788858074,
    "ci_high_max": -0.3745410649475445,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|50": {
    "delta": -19.694284765951547,
    "ci_low_min": -29.426580379476153,
    "ci_high_max": -9.823196311493206,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|70": {
    "delta": -16.78309025309011,
    "ci_low_min": -24.69930098717713,
    "ci_high_max": -8.47103645494758,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|50": {
    "delta": -0.5944704118456343,
    "ci_low_min": -1.9852206301663458,
    "ci_high_max": 0.08245671935251282,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|70": {
    "delta": -0.3154141404812236,
    "ci_low_min": -1.4081952754148865,
    "ci_high_max": 0.25976981859672177,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.040565246384498245,
    "ci_low_min": 0.003031052684122848,
    "ci_high_max": 0.08467903322160877,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.16162323900003153,
    "ci_low_min": 0.053216450214709,
    "ci_high_max": 0.28172847263154877,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|50": {
    "delta": 4.6013336662330175,
    "ci_low_min": 2.2627798006322166,
    "ci_high_max": 7.110792481908305,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|70": {
    "delta": 3.4489793115152216,
    "ci_low_min": 1.8204020312459654,
    "ci_high_max": 5.079232556498531,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|50": {
    "delta": -3.3412021776331073,
    "ci_low_min": -6.193674305698681,
    "ci_high_max": -1.0954090865192416,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|70": {
    "delta": -3.4222414816199582,
    "ci_low_min": -6.244821052825327,
    "ci_high_max": -1.133340320172112,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|50": {
    "delta": 5.88725650591716,
    "ci_low_min": 3.320096521971227,
    "ci_high_max": 8.816603197658376,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|70": {
    "delta": 4.532121408763227,
    "ci_low_min": 2.636898995453516,
    "ci_high_max": 6.544337870392006,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|50": {
    "delta": 5.851065854371427,
    "ci_low_min": 3.308516983019558,
    "ci_high_max": 8.730765523821736,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|70": {
    "delta": 4.500122720238778,
    "ci_low_min": 2.6327419688132943,
    "ci_high_max": 6.460231303364177,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|50": {
    "delta": 0.7074928241435904,
    "ci_low_min": 0.09899128245826327,
    "ci_high_max": 1.395182048704439,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|70": {
    "delta": 0.5673634484988147,
    "ci_low_min": -0.006038461296662319,
    "ci_high_max": 1.103884247582391,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|50": {
    "delta": -1.9741278241187625,
    "ci_low_min": -5.212061650227328,
    "ci_high_max": 0.5394750858436425,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|70": {
    "delta": -2.022145673764735,
    "ci_low_min": -4.5850675292898835,
    "ci_high_max": -0.1560519387265467,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|50": {
    "delta": 1.159032359937811,
    "ci_low_min": 0.7169862164955846,
    "ci_high_max": 1.708006704641622,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|70": {
    "delta": 0.9830405851180993,
    "ci_low_min": 0.5623338196218175,
    "ci_high_max": 1.4490965051499085,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|50": {
    "delta": 1.1287676186226747,
    "ci_low_min": 0.7079554591993681,
    "ci_high_max": 1.6398511610532618,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|70": {
    "delta": 0.9683560847225815,
    "ci_low_min": 0.5611589022441088,
    "ci_high_max": 1.4241045863146424,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|50": {
    "delta": 0.7340708540960795,
    "ci_low_min": 0.01896768376043694,
    "ci_high_max": 1.5180889933080464,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|70": {
    "delta": 0.5733933850893086,
    "ci_low_min": -0.12797208187915912,
    "ci_high_max": 1.2321924754209423,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|50": {
    "delta": -1.9040471165383888,
    "ci_low_min": -5.210074276192446,
    "ci_high_max": 0.7373386949150301,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|70": {
    "delta": -2.0179633646657322,
    "ci_low_min": -4.585067752328004,
    "ci_high_max": -0.15239917411029524,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|50": {
    "delta": 1.1730418347471196,
    "ci_low_min": 0.6765456408262414,
    "ci_high_max": 1.7747989861211007,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|70": {
    "delta": 0.9881164757877201,
    "ci_low_min": 0.46014802696651064,
    "ci_high_max": 1.590772344812811,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|50": {
    "delta": 1.1469952352334,
    "ci_low_min": 0.6662107860967494,
    "ci_high_max": 1.7113929809585702,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|70": {
    "delta": 0.9766305813345421,
    "ci_low_min": 0.4564488527918838,
    "ci_high_max": 1.565553739413158,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|50": {
    "delta": 0.6173121818086381,
    "ci_low_min": 0.2509380612808905,
    "ci_high_max": 1.0504266881551847,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|70": {
    "delta": 0.6422595853078406,
    "ci_low_min": 0.24246549142077445,
    "ci_high_max": 1.066571030297338,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|50": {
    "delta": 0.1287179263586419,
    "ci_low_min": -0.9499287728014993,
    "ci_high_max": 1.5084233587590148,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|70": {
    "delta": -0.1540265927118251,
    "ci_low_min": -0.8096961111981724,
    "ci_high_max": 0.41097656422636786,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|50": {
    "delta": 0.7129010927534315,
    "ci_low_min": 0.377617728816368,
    "ci_high_max": 1.0747103895489285,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|70": {
    "delta": 0.7769217219533383,
    "ci_low_min": 0.3574854299987126,
    "ci_high_max": 1.2261275655077233,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|50": {
    "delta": 0.6858563170691809,
    "ci_low_min": 0.3695929819996556,
    "ci_high_max": 1.0165643509877227,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|70": {
    "delta": 0.7636310466270023,
    "ci_low_min": 0.3550897618716495,
    "ci_high_max": 1.202065746890626,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|50": {
    "delta": 0.3717034883780883,
    "ci_low_min": 0.19637660142947455,
    "ci_high_max": 0.5491874092032779,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|70": {
    "delta": 0.4555381122355963,
    "ci_low_min": 0.21433759069773153,
    "ci_high_max": 0.711947933512056,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|50": {
    "delta": 0.02387538892123094,
    "ci_low_min": -0.03569249372491683,
    "ci_high_max": 0.08314191017952996,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|70": {
    "delta": -0.015613337705668565,
    "ci_low_min": -0.05042094904622907,
    "ci_high_max": 0.007805630452194109,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|50": {
    "delta": 0.4318639311384705,
    "ci_low_min": 0.2306432616764087,
    "ci_high_max": 0.6326437182201179,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|70": {
    "delta": 0.533922009786726,
    "ci_low_min": 0.2533619625032498,
    "ci_high_max": 0.8392008317505469,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|50": {
    "delta": 0.42955539342686677,
    "ci_low_min": 0.22993136730034838,
    "ci_high_max": 0.6275536716850393,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|70": {
    "delta": 0.5313014921910005,
    "ci_low_min": 0.2559996320349091,
    "ci_high_max": 0.8261814635216819,
    "heads": 3
   },
   "val21|H1_minus_window|all|50": {
    "delta": 0.16787237622855855,
    "ci_low_min": -0.21437878275055242,
    "ci_high_max": 0.5315188292929183,
    "heads": 3
   },
   "val21|H1_minus_window|all|70": {
    "delta": -0.004267546035601792,
    "ci_low_min": -0.38670917124187143,
    "ci_high_max": 0.34007262005682637,
    "heads": 3
   },
   "val21|H1_minus_window|zero|50": {
    "delta": -1.939998246475696,
    "ci_low_min": -5.064103077904443,
    "ci_high_max": 0.3748129737399671,
    "heads": 3
   },
   "val21|H1_minus_window|zero|70": {
    "delta": -1.882779323793817,
    "ci_low_min": -4.420915809310895,
    "ci_high_max": -0.03457264281802248,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|50": {
    "delta": 0.5094322187278616,
    "ci_low_min": 0.3503688961100827,
    "ci_high_max": 0.6848849502720692,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|70": {
    "delta": 0.28967689125897306,
    "ci_low_min": 0.10138817505831317,
    "ci_high_max": 0.5232890482031425,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|50": {
    "delta": 0.5006678400394785,
    "ci_low_min": 0.34371404974795333,
    "ci_high_max": 0.6738474003436259,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|70": {
    "delta": 0.2865069097900725,
    "ci_low_min": 0.0954162835900811,
    "ci_high_max": 0.5190682690052311,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|50": {
    "delta": -1.5587113320711836,
    "ci_low_min": -2.610983207785499,
    "ci_high_max": -0.7168824696945921,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|70": {
    "delta": -2.889485620996647,
    "ci_low_min": -5.1556456579211565,
    "ci_high_max": -1.399274055889149,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|50": {
    "delta": -3.3412021776331073,
    "ci_low_min": -6.193674305698681,
    "ci_high_max": -1.0954090865192416,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|70": {
    "delta": -3.4222414816199582,
    "ci_low_min": -6.244821052825327,
    "ci_high_max": -1.133340320172112,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -1.1518461552947865,
    "ci_low_min": -1.980669747429964,
    "ci_high_max": -0.4649028672302038,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -2.694282589525239,
    "ci_low_min": -4.851898062232687,
    "ci_high_max": -1.3375118066439189,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.2765405024710077,
    "ci_low_min": -2.262866032973018,
    "ci_high_max": -0.49810765379863725,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -2.8104346640365967,
    "ci_low_min": -5.139265648818175,
    "ci_high_max": -1.3503347573114286,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -1.0651972983801603,
    "ci_low_min": -1.747713478959331,
    "ci_high_max": -0.4779368793150371,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -2.3747569753210485,
    "ci_low_min": -4.221106543038484,
    "ci_high_max": -1.1416640165038718,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.09479112655798853,
    "ci_low_min": -1.3949041172618466,
    "ci_high_max": 1.3380995451758937,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.14214276900135303,
    "ci_low_min": -0.08476093255313218,
    "ci_high_max": 0.49466567604887296,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -1.1518461552947865,
    "ci_low_min": -1.980669747429964,
    "ci_high_max": -0.4649028672302038,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -2.694282589525239,
    "ci_low_min": -4.851898062232687,
    "ci_high_max": -1.3375118066439189,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.2765405024710077,
    "ci_low_min": -2.262866032973018,
    "ci_high_max": -0.49810765379863725,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -2.8104346640365967,
    "ci_low_min": -5.139265648818175,
    "ci_high_max": -1.3503347573114286,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|50": {
    "delta": -1.2685520200870808,
    "ci_low_min": -2.137328101933036,
    "ci_high_max": -0.5498972338560536,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|70": {
    "delta": -1.9234781874876272,
    "ci_low_min": -3.1927006808681506,
    "ci_high_max": -0.9484049103588768,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|50": {
    "delta": -3.193306748501693,
    "ci_low_min": -5.936906777445436,
    "ci_high_max": -1.017043086413674,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|70": {
    "delta": -2.7253782362763466,
    "ci_low_min": -4.870871807154312,
    "ci_high_max": -0.8255781184919831,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|50": {
    "delta": -0.905548558210081,
    "ci_low_min": -1.599219346322356,
    "ci_high_max": -0.310162040460201,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|70": {
    "delta": -1.7635863783249353,
    "ci_low_min": -2.9523870244733748,
    "ci_high_max": -0.8590469515395095,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|50": {
    "delta": -0.9624890451720584,
    "ci_low_min": -1.7720341458253137,
    "ci_high_max": -0.3158309304677392,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|70": {
    "delta": -1.7997037286740845,
    "ci_low_min": -3.0503928708253265,
    "ci_high_max": -0.856055864658194,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|50": {
    "delta": -0.8528956171301209,
    "ci_low_min": -1.4332926103711396,
    "ci_high_max": -0.32838181532950084,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|70": {
    "delta": -1.5648961469651397,
    "ci_low_min": -2.59297261920244,
    "ci_high_max": -0.761621245639662,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|50": {
    "delta": 0.043048233193871965,
    "ci_low_min": -1.4279678320543303,
    "ci_high_max": 1.2527152237452401,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|70": {
    "delta": 0.14189006506558144,
    "ci_low_min": -0.08568356083449906,
    "ci_high_max": 0.49315619182077625,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.9275598590482872,
    "ci_low_min": -1.6221448351082626,
    "ci_high_max": -0.3301520619865324,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.8032427381918505,
    "ci_low_min": -2.976936376768329,
    "ci_high_max": -0.9033296805246298,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|50": {
    "delta": -1.017885348217476,
    "ci_low_min": -1.8739813447025628,
    "ci_high_max": -0.3421975830421207,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.8580045650327908,
    "ci_low_min": -3.138384576206694,
    "ci_high_max": -0.8998998090215368,
    "heads": 3
   },
   "val21|H1_minus_N0|all|50": {
    "delta": 0.754877208506637,
    "ci_low_min": 0.2404414170368913,
    "ci_high_max": 1.3790266499446684,
    "heads": 3
   },
   "val21|H1_minus_N0|all|70": {
    "delta": 0.8216694549874101,
    "ci_low_min": 0.4122442941709247,
    "ci_high_max": 1.2687929906682356,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|50": {
    "delta": -0.441941615937021,
    "ci_low_min": -1.6343181330600625,
    "ci_high_max": 0.486513738943376,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|70": {
    "delta": -0.18717669480534482,
    "ci_low_min": -0.7308001392018537,
    "ci_high_max": 0.20703002936408588,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|50": {
    "delta": 0.9440662866760666,
    "ci_low_min": 0.4362636576184348,
    "ci_high_max": 1.5612717031855516,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|70": {
    "delta": 0.9874101225563076,
    "ci_low_min": 0.5461711831001941,
    "ci_high_max": 1.473260839964432,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|50": {
    "delta": 0.943882143642611,
    "ci_low_min": 0.43835222592305484,
    "ci_high_max": 1.5584228292509255,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|70": {
    "delta": 0.9794908586553959,
    "ci_low_min": 0.5420755413355548,
    "ci_high_max": 1.4598064346788568,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|50": {
    "delta": 7.872041700020702,
    "ci_low_min": 5.1908880084707,
    "ci_high_max": 11.17851095580979,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|70": {
    "delta": 4.382461475572465,
    "ci_low_min": 2.7897776084237136,
    "ci_high_max": 6.100893903886937,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|50": {
    "delta": 1.3550542473960452,
    "ci_low_min": 0.19939906398968105,
    "ci_high_max": 3.1469674394275553,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|70": {
    "delta": 0.26077566100335997,
    "ci_low_min": 0.03015427072420822,
    "ci_high_max": 0.5976289634950901,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|50": {
    "delta": 8.937294499801789,
    "ci_low_min": 6.0542184839439495,
    "ci_high_max": 12.75334345854088,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|70": {
    "delta": 5.050593936685256,
    "ci_low_min": 3.2566126130680173,
    "ci_high_max": 7.0772290955550785,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|50": {
    "delta": 8.882409399446948,
    "ci_low_min": 6.045356271521215,
    "ci_high_max": 12.586847897368466,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|70": {
    "delta": 5.009583866803832,
    "ci_low_min": 3.248458653520299,
    "ci_high_max": 6.967943882445595,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.49351403369102326,
    "ci_low_min": -0.9230670914492461,
    "ci_high_max": -0.12297643743736865,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.5147286456755987,
    "ci_low_min": -0.98609118177634,
    "ci_high_max": -0.13977991597654996,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -3.4359933041910957,
    "ci_low_min": -6.2161890798553685,
    "ci_high_max": -0.9903230665071125,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -3.5643842506213113,
    "ci_low_min": -6.544086673177496,
    "ci_high_max": -1.1536805575759876,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|50": {
    "delta": -0.4156564029569599,
    "ci_low_min": -0.7710800212446967,
    "ci_high_max": -0.10341651095278738,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|70": {
    "delta": -0.3585820405224875,
    "ci_low_min": -0.678740422063755,
    "ci_high_max": -0.09209917486042221,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|50": {
    "delta": -3.236354981695565,
    "ci_low_min": -5.808455624938523,
    "ci_high_max": -0.913629056778151,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|70": {
    "delta": -2.867268301341928,
    "ci_low_min": -5.154404903363619,
    "ci_high_max": -0.8640825072162212,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.0220113008382062,
    "ci_low_min": 0.0016882084501947503,
    "ci_high_max": 0.05514312836752769,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.039656359866915146,
    "ci_low_min": 0.005259024488945751,
    "ci_high_max": 0.09131852332449007,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.055396303045417504,
    "ci_low_min": 0.004789103603433542,
    "ci_high_max": 0.11033723923121376,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.058300836358706455,
    "ci_low_min": 0.013630938362377432,
    "ci_high_max": 0.11897900838203644,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|50": {
    "delta": 11.397303334127026,
    "ci_low_min": 1.6217842932181379,
    "ci_high_max": 17.17690085831351,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|70": {
    "delta": 8.3745629948411,
    "ci_low_min": 1.6364282922748192,
    "ci_high_max": 12.529679801107836,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|50": {
    "delta": -5.1774270816706105,
    "ci_low_min": -12.681288629658175,
    "ci_high_max": -2.9258645028794086,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|70": {
    "delta": -4.317368317740431,
    "ci_low_min": -10.117751976379395,
    "ci_high_max": -2.4421563585146737,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|50": {
    "delta": 13.024269259634357,
    "ci_low_min": 3.3476475263906997,
    "ci_high_max": 18.061547530070253,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|70": {
    "delta": 9.579935652980408,
    "ci_low_min": 3.0195917738118583,
    "ci_high_max": 13.198522327341486,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|50": {
    "delta": 12.93319398368879,
    "ci_low_min": 3.262534737292181,
    "ci_high_max": 18.0411587967997,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|70": {
    "delta": 9.515181687945981,
    "ci_low_min": 2.9749670431742556,
    "ci_high_max": 13.162335749668928,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|50": {
    "delta": 1.0597181041304207,
    "ci_low_min": -0.2447751395225639,
    "ci_high_max": 1.836227975542112,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|70": {
    "delta": 1.3834529874493455,
    "ci_low_min": -0.2874526613047969,
    "ci_high_max": 2.5299824280832874,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|50": {
    "delta": -2.748075238272681,
    "ci_low_min": -7.987464170029114,
    "ci_high_max": -0.997449852380989,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|70": {
    "delta": -2.0088736152597355,
    "ci_low_min": -5.947016552970217,
    "ci_high_max": -0.5739734528708702,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|50": {
    "delta": 1.4435288265252193,
    "ci_low_min": 0.3472589430113162,
    "ci_high_max": 2.019672556397295,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|70": {
    "delta": 1.7234333050477677,
    "ci_low_min": 0.16915393184415742,
    "ci_high_max": 2.7253131540149194,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|50": {
    "delta": 1.4347805565183336,
    "ci_low_min": 0.3410638025872995,
    "ci_high_max": 2.014647391588483,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|70": {
    "delta": 1.7122302630709119,
    "ci_low_min": 0.1666718321642045,
    "ci_high_max": 2.7227046663212167,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|50": {
    "delta": 1.0858730208493579,
    "ci_low_min": -0.42376547380785123,
    "ci_high_max": 1.9423552693936508,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|70": {
    "delta": 1.2800848053516773,
    "ci_low_min": -0.341935504162395,
    "ci_high_max": 2.3101446119597524,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|50": {
    "delta": -2.7466353933387686,
    "ci_low_min": -7.9873648751106225,
    "ci_high_max": -0.9948926379325214,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|70": {
    "delta": -2.0082436961476113,
    "ci_low_min": -5.946641470192225,
    "ci_high_max": -0.5729501233821148,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|50": {
    "delta": 1.4742459073603318,
    "ci_low_min": 0.14878558520373159,
    "ci_high_max": 2.1274200702804618,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|70": {
    "delta": 1.610537672170589,
    "ci_low_min": 0.06877164700370733,
    "ci_high_max": 2.490310231490049,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|50": {
    "delta": 1.465183838625909,
    "ci_low_min": 0.14857804973629402,
    "ci_high_max": 2.1263560110010222,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|70": {
    "delta": 1.6000778325743283,
    "ci_low_min": 0.06909826911193617,
    "ci_high_max": 2.4872401234692907,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|50": {
    "delta": 1.1863641117965358,
    "ci_low_min": 0.07795485154094202,
    "ci_high_max": 1.8835180134249339,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|70": {
    "delta": 1.5156160784676114,
    "ci_low_min": 0.06406967038478237,
    "ci_high_max": 2.5857983478131628,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|50": {
    "delta": -0.5270327596472223,
    "ci_low_min": -1.4775548439346629,
    "ci_high_max": -0.037902039051205434,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|70": {
    "delta": -0.03826340094596029,
    "ci_low_min": -0.18755917705310665,
    "ci_high_max": 0.008467420413669631,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|50": {
    "delta": 1.3732904817733573,
    "ci_low_min": 0.23782671560137353,
    "ci_high_max": 1.984964723938539,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|70": {
    "delta": 1.6882719416301768,
    "ci_low_min": 0.0886825450808586,
    "ci_high_max": 2.7099496059038444,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|50": {
    "delta": 1.3633957585499512,
    "ci_low_min": 0.2338038360394566,
    "ci_high_max": 1.9836722836362795,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|70": {
    "delta": 1.676375336197026,
    "ci_low_min": 0.08676579466462923,
    "ci_high_max": 2.7052382191536415,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|50": {
    "delta": -0.041440192689525666,
    "ci_low_min": -0.23828694120721697,
    "ci_high_max": 0.3137924367905377,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|70": {
    "delta": 0.07514341737079633,
    "ci_low_min": -0.35971985588514166,
    "ci_high_max": 0.8614917359947885,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|50": {
    "delta": -0.01026951215239554,
    "ci_low_min": -0.07908691313418074,
    "ci_high_max": 0.024653433129248004,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|70": {
    "delta": -0.017424441907375392,
    "ci_low_min": -0.03446834513258468,
    "ci_high_max": 3.7640346101364065e-05,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|50": {
    "delta": -0.04476088324905921,
    "ci_low_min": -0.25147384799165484,
    "ci_high_max": 0.3847646643541816,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|70": {
    "delta": 0.08562188905840647,
    "ci_low_min": -0.3808283705659775,
    "ci_high_max": 1.0266915320769296,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|50": {
    "delta": -0.04441002686311416,
    "ci_low_min": -0.25043364434585386,
    "ci_high_max": 0.38171884352895974,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|70": {
    "delta": 0.08501630017622593,
    "ci_low_min": -0.38032481184447314,
    "ci_high_max": 1.022245246631349,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|50": {
    "delta": 0.21515645983754914,
    "ci_low_min": -0.31985564788646775,
    "ci_high_max": 0.5014806127288596,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|70": {
    "delta": 0.5034165296371546,
    "ci_low_min": -0.3151352854440706,
    "ci_high_max": 1.0598596606544728,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|50": {
    "delta": -1.6420610929646102,
    "ci_low_min": -5.18554845895284,
    "ci_high_max": -0.4673765696696401,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|70": {
    "delta": -0.9094981708264905,
    "ci_low_min": -2.9819826438112425,
    "ci_high_max": -0.10836651618134725,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|50": {
    "delta": 0.3983717002002199,
    "ci_low_min": 0.03889230826101349,
    "ci_high_max": 0.5869297602189905,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|70": {
    "delta": 0.6457326639169594,
    "ci_low_min": -0.15281954627381963,
    "ci_high_max": 1.138304616334299,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|50": {
    "delta": 0.3971678715491767,
    "ci_low_min": 0.03909655425074776,
    "ci_high_max": 0.5865819626779389,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|70": {
    "delta": 0.6415454086082472,
    "ci_low_min": -0.14980655918523622,
    "ci_high_max": 1.1377100208913895,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|50": {
    "delta": -1.8330764434828428,
    "ci_low_min": -3.453845403326616,
    "ci_high_max": -1.0930723111670118,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|70": {
    "delta": -4.731238090217758,
    "ci_low_min": -5.910464123742535,
    "ci_high_max": -2.415285996535773,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|50": {
    "delta": -5.1774270816706105,
    "ci_low_min": -12.681288629658175,
    "ci_high_max": -2.9258645028794086,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|70": {
    "delta": -4.317368317740431,
    "ci_low_min": -10.117751976379395,
    "ci_high_max": -2.4421563585146737,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -1.373825850647042,
    "ci_low_min": -2.6100231039827007,
    "ci_high_max": -0.7505784257214514,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -4.6997389004001064,
    "ci_low_min": -5.819132193024159,
    "ci_high_max": -2.0277115550315985,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.514613731201403,
    "ci_low_min": -2.946165595607588,
    "ci_high_max": -0.8282201679125708,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -4.795060070294606,
    "ci_low_min": -5.885183216752742,
    "ci_high_max": -2.2393746399750722,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -1.4018274675399454,
    "ci_low_min": -2.5337201176773503,
    "ci_high_max": -0.7833761372034627,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -4.334329012729583,
    "ci_low_min": -5.57001367408903,
    "ci_high_max": -1.7242998084418684,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": -0.30143321403850126,
    "ci_low_min": -1.3114721174936324,
    "ci_high_max": 0.9253094331014113,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.08771364745173098,
    "ci_low_min": -0.01888374201402292,
    "ci_high_max": 0.1573774651334587,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -1.373825850647042,
    "ci_low_min": -2.6100231039827007,
    "ci_high_max": -0.7505784257214514,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -4.6997389004001064,
    "ci_low_min": -5.819132193024159,
    "ci_high_max": -2.0277115550315985,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.514613731201403,
    "ci_low_min": -2.946165595607588,
    "ci_high_max": -0.8282201679125708,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -4.795060070294606,
    "ci_low_min": -5.885183216752742,
    "ci_high_max": -2.2393746399750722,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|50": {
    "delta": -1.550906040016334,
    "ci_low_min": -2.943323259171644,
    "ci_high_max": -0.9184925414035805,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|70": {
    "delta": -3.4691751914682434,
    "ci_low_min": -4.524078825181685,
    "ci_high_max": -1.5239865711716085,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|50": {
    "delta": -4.931413410390036,
    "ci_low_min": -12.15224548167856,
    "ci_high_max": -2.786377305734219,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|70": {
    "delta": -3.334371181361277,
    "ci_low_min": -7.142485371984599,
    "ci_high_max": -1.9763987435863153,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|50": {
    "delta": -1.1225675756156193,
    "ci_low_min": -2.1739351539572587,
    "ci_high_max": -0.5561634927875112,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|70": {
    "delta": -3.467422530856041,
    "ci_low_min": -4.527299730981926,
    "ci_high_max": -1.185454777833527,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|50": {
    "delta": -1.2275516780720608,
    "ci_low_min": -2.377419182811431,
    "ci_high_max": -0.6550976263725415,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|70": {
    "delta": -3.5011404202604695,
    "ci_low_min": -4.5484046501739375,
    "ci_high_max": -1.3114945597009438,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|50": {
    "delta": -1.1514453469770227,
    "ci_low_min": -2.0670622579102016,
    "ci_high_max": -0.6345470958087602,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|70": {
    "delta": -3.211089379536754,
    "ci_low_min": -4.389751371061978,
    "ci_high_max": -1.0523219363142717,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|50": {
    "delta": -0.26951731128805534,
    "ci_low_min": -1.281880332242324,
    "ci_high_max": 0.9670234422135746,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|70": {
    "delta": 0.08771008392854185,
    "ci_low_min": -0.018875511756185005,
    "ci_high_max": 0.15737719553197954,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|50": {
    "delta": -1.1343192021071264,
    "ci_low_min": -2.1976506932931756,
    "ci_high_max": -0.5789017470610266,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|70": {
    "delta": -3.5013067562528164,
    "ci_low_min": -4.546012105024546,
    "ci_high_max": -1.2543232066918621,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|50": {
    "delta": -1.2421820208216257,
    "ci_low_min": -2.40147666860386,
    "ci_high_max": -0.6688857140549145,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|70": {
    "delta": -3.5533085336890764,
    "ci_low_min": -4.575408968221033,
    "ci_high_max": -1.384363316145584,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|50": {
    "delta": 0.2156036814488876,
    "ci_low_min": -0.21843650898839898,
    "ci_high_max": 0.4282769790033442,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|70": {
    "delta": 0.28549674053191154,
    "ci_low_min": -0.16323143843141433,
    "ci_high_max": 0.5376277297635736,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|50": {
    "delta": 0.13017846190494234,
    "ci_low_min": -0.12923732692083378,
    "ci_high_max": 0.7443316547859625,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|70": {
    "delta": -0.0199475794494172,
    "ci_low_min": -0.12735723254859374,
    "ci_high_max": 0.021594297987658967,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|50": {
    "delta": 0.22995149436838366,
    "ci_low_min": -0.28540649475780233,
    "ci_high_max": 0.454539286832181,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|70": {
    "delta": 0.32084863313047646,
    "ci_low_min": -0.1979831708369666,
    "ci_high_max": 0.5651107802621462,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|50": {
    "delta": 0.22821678322318442,
    "ci_low_min": -0.27980603159166967,
    "ci_high_max": 0.45389648947878847,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|70": {
    "delta": 0.31848811245125813,
    "ci_low_min": -0.19473344462526362,
    "ci_high_max": 0.5639516423310047,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|50": {
    "delta": 14.370936438790148,
    "ci_low_min": 4.266436845554486,
    "ci_high_max": 19.776938277369933,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|70": {
    "delta": 8.944922410131591,
    "ci_low_min": 2.5669721222615554,
    "ci_high_max": 12.86232474879435,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|50": {
    "delta": 0.4369465154234291,
    "ci_low_min": 0.0668835696991514,
    "ci_high_max": 1.5098086379029232,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|70": {
    "delta": 0.15227660064626036,
    "ci_low_min": -0.08489169971537391,
    "ci_high_max": 0.3048909335304852,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|50": {
    "delta": 15.815983069717438,
    "ci_low_min": 5.303479997524427,
    "ci_high_max": 20.618116928938047,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|70": {
    "delta": 9.853876277165327,
    "ci_low_min": 3.1648273693613467,
    "ci_high_max": 13.44173064115404,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|50": {
    "delta": 15.702944621729847,
    "ci_low_min": 5.176172017769105,
    "ci_high_max": 20.592785976654685,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|70": {
    "delta": 9.784452627681903,
    "ci_low_min": 3.074448732793743,
    "ci_high_max": 13.408517314363309,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.4312489759428975,
    "ci_low_min": -1.0847525087247358,
    "ci_high_max": -0.14727589159721569,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.39690907748817494,
    "ci_low_min": -0.9707901000066415,
    "ci_high_max": -0.14273571542955632,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -4.875993867632109,
    "ci_low_min": -13.393264283857837,
    "ci_high_max": -2.145423452329026,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -4.405081965192163,
    "ci_low_min": -10.220895031488292,
    "ci_high_max": -2.531623979981955,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|50": {
    "delta": -0.39946069303931137,
    "ci_low_min": -1.0096050026894283,
    "ci_high_max": -0.1331246034260358,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|70": {
    "delta": -0.2580858119314892,
    "ci_low_min": -0.6679113291631363,
    "ci_high_max": -0.07460695958558826,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|50": {
    "delta": -4.66189609910198,
    "ci_low_min": -12.988127481635992,
    "ci_high_max": -1.969963690696946,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|70": {
    "delta": -3.422081265289819,
    "ci_low_min": -7.216186101191814,
    "ci_high_max": -2.0631888244556524,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.011751626491507258,
    "ci_low_min": 0.0015680170830765228,
    "ci_high_max": 0.04731062691597367,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.03388422539677549,
    "ci_low_min": 0.006472935794709401,
    "ci_high_max": 0.12059751169937083,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.014630342749564798,
    "ci_low_min": 0.0028608275250324054,
    "ci_high_max": 0.052569209628424395,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.052168113428606944,
    "ci_low_min": 0.011766774547007763,
    "ci_high_max": 0.17398494407508852,
    "heads": 3
   }
  },
  "strict60": {
   "calibration8|H1_minus_PUBLIC|all|50": {
    "delta": 6.186329068463536,
    "ci_low_min": 1.5469114982440653,
    "ci_high_max": 9.939924752808288,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|all|70": {
    "delta": 2.7055696779834406,
    "ci_low_min": 0.7086939835427434,
    "ci_high_max": 3.901575788533739,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|50": {
    "delta": -17.790148452424834,
    "ci_low_min": -24.731655798900995,
    "ci_high_max": -9.858257031886545,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|70": {
    "delta": -15.067813984458304,
    "ci_low_min": -22.075665267596033,
    "ci_high_max": -7.015664427254066,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|50": {
    "delta": 7.573331248468098,
    "ci_low_min": 3.178390391521748,
    "ci_high_max": 11.298172164543423,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|70": {
    "delta": 3.55245270796708,
    "ci_low_min": 2.012059375550805,
    "ci_high_max": 4.559854237021484,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|50": {
    "delta": 8.230285491753236,
    "ci_low_min": 4.789552682188287,
    "ci_high_max": 11.333437008967307,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|70": {
    "delta": 4.05245522234776,
    "ci_low_min": 2.8679929757747677,
    "ci_high_max": 4.824234879095845,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|50": {
    "delta": 0.6934442621186605,
    "ci_low_min": -0.8811514420136983,
    "ci_high_max": 2.2272170395731457,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|70": {
    "delta": 0.19127610982169804,
    "ci_low_min": -0.7953183150606508,
    "ci_high_max": 0.8406283010526978,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|50": {
    "delta": -7.886039166371101,
    "ci_low_min": -11.64081236280213,
    "ci_high_max": -2.9362725220018753,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|70": {
    "delta": -6.148133704853097,
    "ci_low_min": -9.209763918019393,
    "ci_high_max": -2.6246248625548354,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|50": {
    "delta": 1.2308909344021497,
    "ci_low_min": -0.3795679141173245,
    "ci_high_max": 2.613096687038653,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|70": {
    "delta": 0.5309457791118343,
    "ci_low_min": -0.45694737066529867,
    "ci_high_max": 1.0423422091590453,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|50": {
    "delta": 1.5429593405807462,
    "ci_low_min": 0.460976193496919,
    "ci_high_max": 2.6858221368502844,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|70": {
    "delta": 0.7568332034601184,
    "ci_low_min": 0.19846832257734964,
    "ci_high_max": 1.0407023081818476,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|50": {
    "delta": 0.8124469652346799,
    "ci_low_min": -0.7821076547250276,
    "ci_high_max": 2.4658426502692024,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|70": {
    "delta": 0.4307703829952179,
    "ci_low_min": -0.49927145906404213,
    "ci_high_max": 1.2569110872529878,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|50": {
    "delta": -7.731152525002973,
    "ci_low_min": -11.412749577645098,
    "ci_high_max": -2.9349813230628703,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|70": {
    "delta": -6.148247910032431,
    "ci_low_min": -9.210438218744983,
    "ci_high_max": -2.6246248625548354,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|50": {
    "delta": 1.363665820149014,
    "ci_low_min": -0.2543110128246874,
    "ci_high_max": 2.811381326772345,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|70": {
    "delta": 0.7865615742893391,
    "ci_low_min": -0.141456740466991,
    "ci_high_max": 1.4554372546337164,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|50": {
    "delta": 1.6581830275306733,
    "ci_low_min": 0.5593726486889139,
    "ci_high_max": 2.9176308268975033,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|70": {
    "delta": 1.0157810111838188,
    "ci_low_min": 0.45831307248658426,
    "ci_high_max": 1.5084536259523587,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|50": {
    "delta": 1.073925629260638,
    "ci_low_min": -0.09157476316436161,
    "ci_high_max": 2.317330423627845,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|70": {
    "delta": 0.5970877371622905,
    "ci_low_min": 0.061941744680398925,
    "ci_high_max": 0.8994725590339367,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|50": {
    "delta": -0.8099169942877467,
    "ci_low_min": -2.4533497976814895,
    "ci_high_max": 1.7856356206827506,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|70": {
    "delta": -0.006835842616934447,
    "ci_low_min": -0.08364752596142933,
    "ci_high_max": 0.12111764804863336,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|50": {
    "delta": 1.149926515966153,
    "ci_low_min": -0.06503499415855049,
    "ci_high_max": 2.363397597919039,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|70": {
    "delta": 0.6391867227128998,
    "ci_low_min": 0.06868308959485447,
    "ci_high_max": 0.9377616369140152,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|50": {
    "delta": 1.2724628485578318,
    "ci_low_min": 0.2289504071181919,
    "ci_high_max": 2.3916956708151327,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|70": {
    "delta": 0.6555683069327026,
    "ci_low_min": 0.08371502738099812,
    "ci_high_max": 0.9362973631221934,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|50": {
    "delta": -0.14781882435476726,
    "ci_low_min": -0.7803342116403336,
    "ci_high_max": 0.2799427505052847,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|70": {
    "delta": 0.07450273574174322,
    "ci_low_min": -0.26628014940721484,
    "ci_high_max": 0.4092781754470516,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|50": {
    "delta": -0.9033831769146256,
    "ci_low_min": -4.002012933753906,
    "ci_high_max": -0.00028183225592570693,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|70": {
    "delta": -0.3135034235021858,
    "ci_low_min": -1.368118161772368,
    "ci_high_max": 0.0009596871066846367,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|50": {
    "delta": -0.07028450761633565,
    "ci_low_min": -0.622644958044785,
    "ci_high_max": 0.3145639527569812,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|70": {
    "delta": 0.10824959022901719,
    "ci_low_min": -0.2186174602996415,
    "ci_high_max": 0.4534260581885602,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|50": {
    "delta": -0.07118187938470062,
    "ci_low_min": -0.6252793837393318,
    "ci_high_max": 0.3297115945706838,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|70": {
    "delta": 0.11072909427723943,
    "ci_low_min": -0.21938499309673004,
    "ci_high_max": 0.46915174769472523,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|50": {
    "delta": 0.16777511141811394,
    "ci_low_min": -0.564032622403219,
    "ci_high_max": 0.9461284481069017,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|70": {
    "delta": 0.08313451333978132,
    "ci_low_min": -0.29998370810846675,
    "ci_high_max": 0.388303163832012,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|50": {
    "delta": -3.6579246698609325,
    "ci_low_min": -6.2707978091041205,
    "ci_high_max": -1.077226231532258,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|70": {
    "delta": -2.382327399451578,
    "ci_low_min": -4.214012826971679,
    "ci_high_max": -0.9334757903953967,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|50": {
    "delta": 0.4403514348276237,
    "ci_low_min": -0.307885508855456,
    "ci_high_max": 1.0887899250181445,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|70": {
    "delta": 0.2521359547830689,
    "ci_low_min": -0.1520887817806873,
    "ci_high_max": 0.5136854289146964,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|50": {
    "delta": 0.5598746620657901,
    "ci_low_min": -0.006590783874977201,
    "ci_high_max": 1.1278558330582706,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|70": {
    "delta": 0.31175769972707695,
    "ci_low_min": 0.015293824506755939,
    "ci_high_max": 0.5197906010199296,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|50": {
    "delta": -2.6633497780722073,
    "ci_low_min": -4.593669543650219,
    "ci_high_max": -0.9064394685409276,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|70": {
    "delta": -3.4802250841145246,
    "ci_low_min": -5.564328565153967,
    "ci_high_max": -1.4806185613456397,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|50": {
    "delta": -17.790148452424834,
    "ci_low_min": -24.731655798900995,
    "ci_high_max": -9.858257031886545,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|70": {
    "delta": -15.067813984458304,
    "ci_low_min": -22.075665267596033,
    "ci_high_max": -7.015664427254066,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -1.7335447983260224,
    "ci_low_min": -3.6965914962811657,
    "ci_high_max": 0.1289003567944107,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -2.9140256950107193,
    "ci_low_min": -5.140982931907752,
    "ci_high_max": -0.7548766885553923,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.2308373588972,
    "ci_low_min": -3.031451310847525,
    "ci_high_max": 0.15731847319257425,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -2.4839774452751393,
    "ci_low_min": -4.698102591484906,
    "ci_high_max": -0.6777462987615419,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -1.1531895878565024,
    "ci_low_min": -2.862345880060527,
    "ci_high_max": 0.11188568334581592,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -2.2623493519854825,
    "ci_low_min": -4.309413461197657,
    "ci_high_max": -0.6195798866387324,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": -0.34821902218348083,
    "ci_low_min": -0.9878377867024587,
    "ci_high_max": 0.03561090223383959,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.04461884462319906,
    "ci_low_min": -0.03306349505299977,
    "ci_high_max": 0.2563777331446353,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -1.1519925058879228,
    "ci_low_min": -2.9706564335735877,
    "ci_high_max": 0.19510057958171345,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -2.4003221123799534,
    "ci_low_min": -4.598099710502507,
    "ci_high_max": -0.62278632119867,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.2308373588972,
    "ci_low_min": -3.031451310847525,
    "ci_high_max": 0.15731847319257425,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -2.4839774452751393,
    "ci_low_min": -4.698102591484906,
    "ci_high_max": -0.6777462987615419,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|50": {
    "delta": -2.368712595529331,
    "ci_low_min": -4.218007775640692,
    "ci_high_max": -0.6823356563953037,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|70": {
    "delta": -2.613936849284123,
    "ci_low_min": -4.537734834777784,
    "ci_high_max": -0.7605021177627723,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|50": {
    "delta": -17.44652257465502,
    "ci_low_min": -24.681755016979643,
    "ci_high_max": -9.397451412913858,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|70": {
    "delta": -13.017937461899017,
    "ci_low_min": -19.27066148852809,
    "ci_high_max": -5.435291978967054,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|50": {
    "delta": -1.5055656563950635,
    "ci_low_min": -3.4323625162603535,
    "ci_high_max": 0.27737150589850074,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|70": {
    "delta": -2.1470235868649303,
    "ci_low_min": -4.168934650529808,
    "ci_high_max": -0.19665033055141612,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|50": {
    "delta": -0.9437898124061425,
    "ci_low_min": -2.6322297967486783,
    "ci_high_max": 0.3346141492557967,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|70": {
    "delta": -1.7122531187478554,
    "ci_low_min": -3.74530562989312,
    "ci_high_max": -0.0825170671686255,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|50": {
    "delta": -0.928593458680794,
    "ci_low_min": -2.526356633212324,
    "ci_high_max": 0.2505769423012616,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|70": {
    "delta": -1.6436043014109458,
    "ci_low_min": -3.5778782492578944,
    "ci_high_max": -0.1140423615654953,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|50": {
    "delta": -0.3482299492737013,
    "ci_low_min": -0.9878465062729194,
    "ci_high_max": 0.03555018372740041,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|70": {
    "delta": 0.04460159592441215,
    "ci_low_min": -0.03306349505299977,
    "ci_high_max": 0.2563777331446353,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.9652942968902399,
    "ci_low_min": -2.651763804431735,
    "ci_high_max": 0.30790783869329313,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.7697389926097837,
    "ci_low_min": -3.7932792591318316,
    "ci_high_max": -0.11840941477501588,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.983395588666383,
    "ci_low_min": -2.67936377947524,
    "ci_high_max": 0.31532439754061337,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.8043100327769632,
    "ci_low_min": -3.862132964402746,
    "ci_high_max": -0.11884877116013648,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|50": {
    "delta": 0.0759086187468796,
    "ci_low_min": -0.29951294689914976,
    "ci_high_max": 0.5136253205103358,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|70": {
    "delta": 0.24471762628805985,
    "ci_low_min": -0.0017225957066271827,
    "ci_high_max": 0.6478960427532142,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|50": {
    "delta": -1.2308763583805604,
    "ci_low_min": -4.651100834713237,
    "ci_high_max": 0.6996825828694284,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|70": {
    "delta": -0.5194016911901045,
    "ci_low_min": -1.8610137895334944,
    "ci_high_max": 0.06572146359267424,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|50": {
    "delta": 0.21183279075375575,
    "ci_low_min": -0.053673149784675724,
    "ci_high_max": 0.5275237863519509,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|70": {
    "delta": 0.3118932120944464,
    "ci_low_min": 0.10302839506478687,
    "ci_high_max": 0.7027697150634622,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|50": {
    "delta": 0.21672924990034895,
    "ci_low_min": -0.057584745282650826,
    "ci_high_max": 0.5310507309693975,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|70": {
    "delta": 0.3183560028611557,
    "ci_low_min": 0.10680275973946288,
    "ci_high_max": 0.7120578506280646,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|50": {
    "delta": 8.152382850294734,
    "ci_low_min": 4.5738018937983425,
    "ci_high_max": 11.117749234894367,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|70": {
    "delta": 3.6465868628803384,
    "ci_low_min": 2.408240701157145,
    "ci_high_max": 4.452630175767327,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|50": {
    "delta": 0.6107651793955142,
    "ci_low_min": -0.14596466429782723,
    "ci_high_max": 3.465213835213925,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|70": {
    "delta": 0.02062294836419672,
    "ci_low_min": -0.08300758739015399,
    "ci_high_max": 0.2971815496454102,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|50": {
    "delta": 8.703579802673488,
    "ci_low_min": 4.985332199530385,
    "ci_high_max": 11.731417668967328,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|70": {
    "delta": 3.891454401983703,
    "ci_low_min": 2.7063608011736395,
    "ci_high_max": 4.70427404307242,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|50": {
    "delta": 8.888953760049299,
    "ci_low_min": 5.186216475822609,
    "ci_high_max": 11.807757567985586,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|70": {
    "delta": 3.9681056332057807,
    "ci_low_min": 2.782452486902286,
    "ci_high_max": 4.78056578998351,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -1.5101601902157047,
    "ci_low_min": -3.031451925968817,
    "ci_high_max": -0.4613778239197591,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -1.2178757321290423,
    "ci_low_min": -2.613313921498426,
    "ci_high_max": -0.33962708326064933,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -17.441929430241355,
    "ci_low_min": -24.591474665140304,
    "ci_high_max": -8.934245554004608,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -15.112432829081504,
    "ci_low_min": -22.118713098515727,
    "ci_high_max": -6.992781060289782,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": -0.5815522924380995,
    "ci_low_min": -1.9207142411473066,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": -0.5137035826307658,
    "ci_low_min": -1.7462837552311885,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|50": {
    "delta": -1.440119136848537,
    "ci_low_min": -2.9977680739857,
    "ci_high_max": -0.40469016056205515,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|70": {
    "delta": -0.970332547873177,
    "ci_low_min": -2.2117600124400703,
    "ci_high_max": -0.1904066156828475,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|50": {
    "delta": -17.09829262538132,
    "ci_low_min": -24.542236860315306,
    "ci_high_max": -8.618599381159672,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|70": {
    "delta": -13.062539057823429,
    "ci_low_min": -19.305946898289026,
    "ci_high_max": -5.496853946814049,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|50": {
    "delta": -0.5402713595048235,
    "ci_low_min": -1.8933991365415657,
    "ci_high_max": 0.06938896920657035,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|70": {
    "delta": -0.37728459425514654,
    "ci_low_min": -1.490412557502456,
    "ci_high_max": 0.11752113645029609,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.03960577626024057,
    "ci_low_min": 0.006535888715507809,
    "ci_high_max": 0.07004007060773992,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.09205691402910787,
    "ci_low_min": 0.03384849547681883,
    "ci_high_max": 0.14377700638007918,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|50": {
    "delta": 4.293985157776301,
    "ci_low_min": 2.0815211743567463,
    "ci_high_max": 6.828134728591361,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|70": {
    "delta": 2.7435141635121547,
    "ci_low_min": 1.6366533595393415,
    "ci_high_max": 3.9341939300144393,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|50": {
    "delta": -1.660842211718825,
    "ci_low_min": -3.886920371720336,
    "ci_high_max": -0.3382612225955576,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|70": {
    "delta": -2.0063390137356216,
    "ci_low_min": -3.8824937089110927,
    "ci_high_max": -0.6693043551701393,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|50": {
    "delta": 5.262009527525829,
    "ci_low_min": 2.822936283158179,
    "ci_high_max": 8.211001315787133,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|70": {
    "delta": 3.4687758780539135,
    "ci_low_min": 2.155435851459886,
    "ci_high_max": 4.842933682056644,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|50": {
    "delta": 5.22629168241276,
    "ci_low_min": 2.8203015151643616,
    "ci_high_max": 8.119172075922096,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|70": {
    "delta": 3.4415843329485796,
    "ci_low_min": 2.1429650424305677,
    "ci_high_max": 4.787492948000256,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|50": {
    "delta": 0.5418421315725084,
    "ci_low_min": 0.21733179223549268,
    "ci_high_max": 0.9484494143213494,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|70": {
    "delta": 0.29928830827529157,
    "ci_low_min": 0.002787100779971441,
    "ci_high_max": 0.5837606016984778,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|50": {
    "delta": -1.076594736016072,
    "ci_low_min": -3.1258009043290897,
    "ci_high_max": 0.09387947992839635,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|70": {
    "delta": -1.103151835108766,
    "ci_low_min": -2.695571036629805,
    "ci_high_max": -0.07926754491646126,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|50": {
    "delta": 0.8119063379344075,
    "ci_low_min": 0.43945564218492617,
    "ci_high_max": 1.3117036821940424,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|70": {
    "delta": 0.5252389919866189,
    "ci_low_min": 0.26775911537824587,
    "ci_high_max": 0.80184665772705,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|50": {
    "delta": 0.797104898230368,
    "ci_low_min": 0.4520547734347818,
    "ci_high_max": 1.2421192273128387,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|70": {
    "delta": 0.5150721721657637,
    "ci_low_min": 0.26394187767743527,
    "ci_high_max": 0.7814748938799996,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|50": {
    "delta": 0.6249862638240273,
    "ci_low_min": 0.17859964873664974,
    "ci_high_max": 1.1471843088052365,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|70": {
    "delta": 0.29104438526451065,
    "ci_low_min": -0.10996390377479964,
    "ci_high_max": 0.6360566779360807,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|50": {
    "delta": -0.9579190935538501,
    "ci_low_min": -3.026791409197443,
    "ci_high_max": 0.30173072823667524,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|70": {
    "delta": -1.0037223318188022,
    "ci_low_min": -2.6645784286811356,
    "ci_high_max": 0.062496860787875766,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|50": {
    "delta": 0.8888632273605263,
    "ci_low_min": 0.44038934371871247,
    "ci_high_max": 1.4793487216167471,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|70": {
    "delta": 0.5019372619668564,
    "ci_low_min": 0.2050000063451714,
    "ci_high_max": 0.7987311002409092,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|50": {
    "delta": 0.8744190583458504,
    "ci_low_min": 0.44828091078899507,
    "ci_high_max": 1.4239953854879785,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|70": {
    "delta": 0.4903149891129554,
    "ci_low_min": 0.20392930561549427,
    "ci_high_max": 0.7836174559020502,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|50": {
    "delta": 0.6485018263685305,
    "ci_low_min": 0.3273529877313303,
    "ci_high_max": 1.00642236890955,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|70": {
    "delta": 0.44694173578008173,
    "ci_low_min": 0.24985736438207318,
    "ci_high_max": 0.6547629281389539,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|50": {
    "delta": 0.5047676624241433,
    "ci_low_min": -0.8474425982575204,
    "ci_high_max": 1.8519338043607068,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|70": {
    "delta": 0.2850400653874961,
    "ci_low_min": -0.31686753163353554,
    "ci_high_max": 0.9736407247771752,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|50": {
    "delta": 0.6791287277198658,
    "ci_low_min": 0.33103111515095474,
    "ci_high_max": 1.140353940873035,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|70": {
    "delta": 0.48112737709890513,
    "ci_low_min": 0.22490179790665019,
    "ci_high_max": 0.7567660583144292,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|50": {
    "delta": 0.6651794287979508,
    "ci_low_min": 0.33996505079352646,
    "ci_high_max": 1.072644948810333,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|70": {
    "delta": 0.4708203421507828,
    "ci_low_min": 0.22271472015734828,
    "ci_high_max": 0.7382596246851097,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|50": {
    "delta": 0.3165810882318709,
    "ci_low_min": 0.12820205058030726,
    "ci_high_max": 0.5426781962294996,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|70": {
    "delta": 0.17147766857102673,
    "ci_low_min": 0.05057778983010084,
    "ci_high_max": 0.2974110876457639,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|50": {
    "delta": -0.13185535977906682,
    "ci_low_min": -0.32466034966301,
    "ci_high_max": 0.01899114050514365,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|70": {
    "delta": -0.19059575411757615,
    "ci_low_min": -0.509969271489346,
    "ci_high_max": -0.01228489805607698,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|50": {
    "delta": 0.40233496731699364,
    "ci_low_min": 0.19235080694542034,
    "ci_high_max": 0.6603311313574787,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|70": {
    "delta": 0.23376947523884203,
    "ci_low_min": 0.11394167999113422,
    "ci_high_max": 0.3562706458508408,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|50": {
    "delta": 0.3911924342807396,
    "ci_low_min": 0.1801679655639509,
    "ci_high_max": 0.6462411956051277,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|70": {
    "delta": 0.2311778028460599,
    "ci_low_min": 0.11256996722554771,
    "ci_high_max": 0.35350861060009187,
    "heads": 3
   },
   "val21|H1_minus_window|all|50": {
    "delta": -0.03175850993153991,
    "ci_low_min": -0.24830935959128517,
    "ci_high_max": 0.16117454112806187,
    "heads": 3
   },
   "val21|H1_minus_window|all|70": {
    "delta": -0.06990103407701771,
    "ci_low_min": -0.3057977269429311,
    "ci_high_max": 0.16052979225934078,
    "heads": 3
   },
   "val21|H1_minus_window|zero|50": {
    "delta": -0.9181989019446727,
    "ci_low_min": -2.953421678689021,
    "ci_high_max": 0.24905524033250354,
    "heads": 3
   },
   "val21|H1_minus_window|zero|70": {
    "delta": -0.8818667220669312,
    "ci_low_min": -2.37495174217608,
    "ci_high_max": -0.03866051781496515,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|50": {
    "delta": 0.11270074310419886,
    "ci_low_min": -0.027968518424190503,
    "ci_high_max": 0.29297008162336385,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|70": {
    "delta": 0.05576990217730563,
    "ci_low_min": -0.2201343934787645,
    "ci_high_max": 0.31534081957068955,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|50": {
    "delta": 0.10303405551610467,
    "ci_low_min": -0.06396363063061186,
    "ci_high_max": 0.30513541509914704,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|70": {
    "delta": 0.053367198802836434,
    "ci_low_min": -0.22272839633246672,
    "ci_high_max": 0.31409830933805494,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|50": {
    "delta": -1.4161886412156879,
    "ci_low_min": -2.174052983935024,
    "ci_high_max": -0.8119119586946362,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|70": {
    "delta": -2.583324587500551,
    "ci_low_min": -4.246081583956458,
    "ci_high_max": -1.3298821625292252,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|50": {
    "delta": -1.660842211718825,
    "ci_low_min": -3.886920371720336,
    "ci_high_max": -0.3382612225955576,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|70": {
    "delta": -2.0063390137356216,
    "ci_low_min": -3.8824937089110927,
    "ci_high_max": -0.6693043551701393,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -1.321395558337457,
    "ci_low_min": -1.965608701698623,
    "ci_high_max": -0.7832485728588037,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -2.614756244791065,
    "ci_low_min": -4.387043462002747,
    "ci_high_max": -1.3641610925972267,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.39283841689371,
    "ci_low_min": -2.1072581917525333,
    "ci_high_max": -0.7991243512881685,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -2.685386090222323,
    "ci_low_min": -4.527962233608006,
    "ci_high_max": -1.3744039426555785,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.9973241975896959,
    "ci_low_min": -1.498437350722536,
    "ci_high_max": -0.5966736163233055,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -2.190277680864334,
    "ci_low_min": -3.6102098434756282,
    "ci_high_max": -1.1247658443844943,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 1.248468072165977,
    "ci_low_min": -0.6339404428637342,
    "ci_high_max": 3.2501561524864493,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.7535857652352291,
    "ci_low_min": -0.08694960836151622,
    "ci_high_max": 1.7435137350068621,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -1.321395558337457,
    "ci_low_min": -1.965608701698623,
    "ci_high_max": -0.7832485728588037,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -2.614756244791065,
    "ci_low_min": -4.387043462002747,
    "ci_high_max": -1.3641610925972267,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.39283841689371,
    "ci_low_min": -2.1072581917525333,
    "ci_high_max": -0.7991243512881685,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -2.685386090222323,
    "ci_low_min": -4.527962233608006,
    "ci_high_max": -1.3744039426555785,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|50": {
    "delta": -1.1744549918256648,
    "ci_low_min": -1.7772623671997307,
    "ci_high_max": -0.6866743372787434,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|70": {
    "delta": -1.7805873347525747,
    "ci_low_min": -2.7893777437968734,
    "ci_high_max": -0.9364480884747605,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|50": {
    "delta": -1.5381154405190596,
    "ci_low_min": -3.663711563677093,
    "ci_high_max": -0.27664297560069695,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|70": {
    "delta": -1.4471133495649013,
    "ci_low_min": -2.8402634300157894,
    "ci_high_max": -0.45439085494615544,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|50": {
    "delta": -1.116082832951875,
    "ci_low_min": -1.6555393337375404,
    "ci_high_max": -0.6710341975045191,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|70": {
    "delta": -1.8258099229620772,
    "ci_low_min": -2.913113608584296,
    "ci_high_max": -0.9404641601319439,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|50": {
    "delta": -1.1302524802102738,
    "ci_low_min": -1.7205841365666386,
    "ci_high_max": -0.6613805374640076,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|70": {
    "delta": -1.8416213990310766,
    "ci_low_min": -2.9500610668915135,
    "ci_high_max": -0.9383000511743398,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|50": {
    "delta": -0.8141991472541955,
    "ci_low_min": -1.2503138805855485,
    "ci_high_max": -0.44807111161086943,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|70": {
    "delta": -1.5092135811998613,
    "ci_low_min": -2.393183972193558,
    "ci_high_max": -0.7769002049596817,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|50": {
    "delta": 1.249883974605093,
    "ci_low_min": -0.6594565298047977,
    "ci_high_max": 3.280348271809802,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|70": {
    "delta": 0.7378797017711491,
    "ci_low_min": -0.1028023727776887,
    "ci_high_max": 1.7236745640397482,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|50": {
    "delta": -1.1431381767780096,
    "ci_low_min": -1.6910530627488185,
    "ci_high_max": -0.6761261268522941,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.8588507577135165,
    "ci_low_min": -2.9397425911691135,
    "ci_high_max": -0.9773672576321468,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|50": {
    "delta": -1.178701918892538,
    "ci_low_min": -1.7862156319823463,
    "ci_high_max": -0.6796386410585173,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.8854969230578125,
    "ci_low_min": -3.008631417568054,
    "ci_high_max": -0.9772316448085319,
    "heads": 3
   },
   "val21|H1_minus_N0|all|50": {
    "delta": 0.2897833942362619,
    "ci_low_min": 0.08618288776080699,
    "ci_high_max": 0.5654712067050924,
    "heads": 3
   },
   "val21|H1_minus_N0|all|70": {
    "delta": 0.08166526850144606,
    "ci_low_min": -0.015051047110393956,
    "ci_high_max": 0.21940754809514415,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|50": {
    "delta": 0.005306891342613085,
    "ci_low_min": -0.1290824775858712,
    "ci_high_max": 0.17478031288254015,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|70": {
    "delta": -0.06599469860743075,
    "ci_low_min": -0.20279947187648503,
    "ci_high_max": 0.02566943581115168,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|50": {
    "delta": 0.33530799865563193,
    "ci_low_min": 0.09867909871862723,
    "ci_high_max": 0.6438533210387356,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|70": {
    "delta": 0.1083092543023317,
    "ci_low_min": -0.0013302668063251753,
    "ci_high_max": 0.2637771016677995,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|50": {
    "delta": 0.3360406204614321,
    "ci_low_min": 0.10190875578175947,
    "ci_high_max": 0.6402925526919355,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|70": {
    "delta": 0.10738980156288609,
    "ci_low_min": -0.0013731748460823476,
    "ci_high_max": 0.26367885083429776,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|50": {
    "delta": 7.288364816251037,
    "ci_low_min": 4.837668524602242,
    "ci_high_max": 9.891899555980602,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|70": {
    "delta": 3.5814738239773596,
    "ci_low_min": 2.4457058056320697,
    "ci_high_max": 4.675712262638592,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|50": {
    "delta": 2.0566507497830506,
    "ci_low_min": 0.19309538044507493,
    "ci_high_max": 4.212875644811731,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|70": {
    "delta": 0.8517377847475416,
    "ci_low_min": 0.016936804290425655,
    "ci_high_max": 1.8376693425769899,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|50": {
    "delta": 8.141209599076086,
    "ci_low_min": 5.425968635401187,
    "ci_high_max": 11.213004117038105,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|70": {
    "delta": 4.011919164308438,
    "ci_low_min": 2.774840510958446,
    "ci_high_max": 5.235021118893755,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|50": {
    "delta": 8.098795668794489,
    "ci_low_min": 5.430193335609545,
    "ci_high_max": 11.072084579646184,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|70": {
    "delta": 3.9796816069327647,
    "ci_low_min": 2.7613352379555374,
    "ci_high_max": 5.193344254271645,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.41886444362599207,
    "ci_low_min": -0.819467994469923,
    "ci_high_max": -0.05906265732558559,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.3930469066362174,
    "ci_low_min": -0.7098582662526817,
    "ci_high_max": -0.10386887468715639,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -2.909310283884802,
    "ci_low_min": -5.5162518719191755,
    "ci_high_max": -0.4760545524613374,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -2.7599247789708508,
    "ci_low_min": -4.938577139058106,
    "ci_high_max": -0.8227479961304591,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|50": {
    "delta": -0.3602558445714692,
    "ci_low_min": -0.7113496857176345,
    "ci_high_max": -0.04913357393798846,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|70": {
    "delta": -0.2713737535527135,
    "ci_low_min": -0.5016850407311697,
    "ci_high_max": -0.05715882826846536,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|50": {
    "delta": -2.7879994151241525,
    "ci_low_min": -5.318565072247081,
    "ci_high_max": -0.4057647200160786,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|70": {
    "delta": -2.1849930513360505,
    "ci_low_min": -3.9145708835412987,
    "ci_high_max": -0.6102484298494004,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.027055343826134504,
    "ci_low_min": -0.0004044632764654388,
    "ci_high_max": 0.07961395129951908,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.03304083475143926,
    "ci_low_min": 0.006789645312711956,
    "ci_high_max": 0.06963984450941933,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.04844943868226418,
    "ci_low_min": 0.0027872712434669823,
    "ci_high_max": 0.10527634773398055,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.04387552402673597,
    "ci_low_min": 0.01594849012548205,
    "ci_high_max": 0.0798739634969852,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|50": {
    "delta": 9.762667221826812,
    "ci_low_min": 1.2139681154822728,
    "ci_high_max": 14.92525213770252,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|70": {
    "delta": 6.820593188323166,
    "ci_low_min": 1.090611165519959,
    "ci_high_max": 10.266183270675455,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|50": {
    "delta": -3.504382702781944,
    "ci_low_min": -10.546409157353684,
    "ci_high_max": -1.711011361447741,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|70": {
    "delta": -3.2060141531247717,
    "ci_low_min": -8.067975487848969,
    "ci_high_max": -1.747949955065153,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|50": {
    "delta": 11.244320366822487,
    "ci_low_min": 2.392141781781626,
    "ci_high_max": 15.83476916206702,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|70": {
    "delta": 7.891704326925868,
    "ci_low_min": 2.1644594710532257,
    "ci_high_max": 10.941286935660266,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|50": {
    "delta": 11.180445031638152,
    "ci_low_min": 2.354801606727416,
    "ci_high_max": 15.81758266200925,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|70": {
    "delta": 7.843384935370326,
    "ci_low_min": 2.103615909684534,
    "ci_high_max": 10.91240851342935,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|50": {
    "delta": 0.9552009794620773,
    "ci_low_min": -0.12476098411449259,
    "ci_high_max": 1.5338101315251607,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|70": {
    "delta": 1.1644350354787083,
    "ci_low_min": -0.07984664125293253,
    "ci_high_max": 2.02481430969324,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|50": {
    "delta": -1.5663295964905661,
    "ci_low_min": -5.0531142191822855,
    "ci_high_max": -0.4830245307071372,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|70": {
    "delta": -1.288396795927838,
    "ci_low_min": -4.3683392914488905,
    "ci_high_max": -0.2821722555767394,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|50": {
    "delta": 1.2258317259079614,
    "ci_low_min": 0.10151428555537496,
    "ci_high_max": 1.6940463999451238,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|70": {
    "delta": 1.4357447845918851,
    "ci_low_min": 0.090940095718996,
    "ci_high_max": 2.1795321439035713,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|50": {
    "delta": 1.224056492169609,
    "ci_low_min": 0.10973578362204642,
    "ci_high_max": 1.6929091701676207,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|70": {
    "delta": 1.426810695029469,
    "ci_low_min": 0.08948895010617886,
    "ci_high_max": 2.173703052358137,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|50": {
    "delta": 0.8179979115079542,
    "ci_low_min": -0.17905110041529487,
    "ci_high_max": 1.332792806149582,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|70": {
    "delta": 0.8683775248209642,
    "ci_low_min": -0.12795057535735924,
    "ci_high_max": 1.5533156365414653,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|50": {
    "delta": -1.4464455274976302,
    "ci_low_min": -5.055919340414686,
    "ci_high_max": -0.28390901941026014,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|70": {
    "delta": -1.4469839917071592,
    "ci_low_min": -4.368949922570644,
    "ci_high_max": -0.46381485988435694,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|50": {
    "delta": 1.0581376637417985,
    "ci_low_min": -0.0017856253105489497,
    "ci_high_max": 1.4755121905045798,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|70": {
    "delta": 1.1212043265851648,
    "ci_low_min": 0.10979189998750871,
    "ci_high_max": 1.686188372835628,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|50": {
    "delta": 1.0574433067074267,
    "ci_low_min": 0.011827615893196527,
    "ci_high_max": 1.4738840100972745,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|70": {
    "delta": 1.1135170269561268,
    "ci_low_min": 0.10450043170450538,
    "ci_high_max": 1.6837407975676484,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|50": {
    "delta": 1.045760650781986,
    "ci_low_min": 0.017322785353216477,
    "ci_high_max": 1.5764042096188688,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|70": {
    "delta": 1.2497695502687378,
    "ci_low_min": 0.022883454547183792,
    "ci_high_max": 2.060105928855749,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|50": {
    "delta": -0.10676798872448501,
    "ci_low_min": -0.6153616412200988,
    "ci_high_max": 0.6685869424767977,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|70": {
    "delta": -0.10331705548189991,
    "ci_low_min": -0.21670628836193692,
    "ci_high_max": 0.024967013501213584,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|50": {
    "delta": 1.1806733607736486,
    "ci_low_min": 0.09613795702846889,
    "ci_high_max": 1.6523729435931487,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|70": {
    "delta": 1.4143152571041782,
    "ci_low_min": 0.0537021729483552,
    "ci_high_max": 2.168560943671457,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|50": {
    "delta": 1.1769060909329738,
    "ci_low_min": 0.10482729563145768,
    "ci_high_max": 1.651061592672816,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|70": {
    "delta": 1.4052242626522589,
    "ci_low_min": 0.053070330978545854,
    "ci_high_max": 2.164205831414673,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|50": {
    "delta": 0.0742246448507539,
    "ci_low_min": -0.08331998164909056,
    "ci_high_max": 0.36956734342321784,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|70": {
    "delta": 0.10817628126867618,
    "ci_low_min": -0.11040974466824482,
    "ci_high_max": 0.5465940479345003,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|50": {
    "delta": -0.0926697245077482,
    "ci_low_min": -0.21447105376809256,
    "ci_high_max": 0.03208329683136942,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|70": {
    "delta": -0.012222861213293376,
    "ci_low_min": -0.030385354219446416,
    "ci_high_max": 0.00010603962295414544,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|50": {
    "delta": 0.09301655737140872,
    "ci_low_min": -0.08372936623145186,
    "ci_high_max": 0.4605353048425456,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|70": {
    "delta": 0.1219256573428306,
    "ci_low_min": -0.11971532363024844,
    "ci_high_max": 0.654885968335803,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|50": {
    "delta": 0.09242282380677125,
    "ci_low_min": -0.08329367320474317,
    "ci_high_max": 0.4556763470059157,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|70": {
    "delta": 0.12113134242438643,
    "ci_low_min": -0.11935084000733269,
    "ci_high_max": 0.6465098461218458,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|50": {
    "delta": 0.24873816764893775,
    "ci_low_min": -0.26058380442803447,
    "ci_high_max": 0.5027927330616059,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|70": {
    "delta": 0.5017922067573745,
    "ci_low_min": -0.1859463546762632,
    "ci_high_max": 0.9448581405540545,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|50": {
    "delta": -1.0770360921531552,
    "ci_low_min": -2.940946467456146,
    "ci_high_max": -0.4138825592954767,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|70": {
    "delta": -0.9229967671522014,
    "ci_low_min": -2.8699429238184955,
    "ci_high_max": -0.24394665034772411,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|50": {
    "delta": 0.3867196968936118,
    "ci_low_min": -0.10631674924334274,
    "ci_high_max": 0.5890273229505067,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|70": {
    "delta": 0.6577570384715562,
    "ci_low_min": -0.0962176503138,
    "ci_high_max": 1.0363115174791384,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|50": {
    "delta": 0.38909332925416135,
    "ci_low_min": -0.09171960684208473,
    "ci_high_max": 0.5893780435786757,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|70": {
    "delta": 0.6535831496563489,
    "ci_low_min": -0.09361350817432243,
    "ci_high_max": 1.0348558455297996,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|50": {
    "delta": -1.511549284254632,
    "ci_low_min": -2.6179692947159436,
    "ci_high_max": -0.9324638126519682,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|70": {
    "delta": -4.226398191137053,
    "ci_low_min": -5.522434894153303,
    "ci_high_max": -1.7860271148339135,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|50": {
    "delta": -3.504382702781944,
    "ci_low_min": -10.546409157353684,
    "ci_high_max": -1.711011361447741,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|70": {
    "delta": -3.2060141531247717,
    "ci_low_min": -8.067975487848969,
    "ci_high_max": -1.747949955065153,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -1.2294971352275421,
    "ci_low_min": -2.096087877541898,
    "ci_high_max": -0.6520104820478971,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -4.328778958120867,
    "ci_low_min": -5.572478722277359,
    "ci_high_max": -1.539590848376406,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.3090310626256496,
    "ci_low_min": -2.2537645343602843,
    "ci_high_max": -0.7607913543366984,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -4.367712616668726,
    "ci_low_min": -5.588531811046258,
    "ci_high_max": -1.64642920963631,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -1.1319686926565093,
    "ci_low_min": -1.8488256247761514,
    "ci_high_max": -0.532390391195247,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -3.90876714126464,
    "ci_low_min": -5.331958211280056,
    "ci_high_max": -1.2566587607235613,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.42490445652629205,
    "ci_low_min": -0.5112189829647719,
    "ci_high_max": 1.5357018981807584,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.0003707587342300182,
    "ci_low_min": -0.031041608850646663,
    "ci_high_max": 0.08121288195512105,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -1.2294971352275421,
    "ci_low_min": -2.096087877541898,
    "ci_high_max": -0.6520104820478971,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -4.328778958120867,
    "ci_low_min": -5.572478722277359,
    "ci_high_max": -1.539590848376406,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.3090310626256496,
    "ci_low_min": -2.2537645343602843,
    "ci_high_max": -0.7607913543366984,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -4.367712616668726,
    "ci_low_min": -5.588531811046258,
    "ci_high_max": -1.64642920963631,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|50": {
    "delta": -1.2314798151671482,
    "ci_low_min": -2.13895152254823,
    "ci_high_max": -0.777731296278697,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|70": {
    "delta": -3.2274316557555074,
    "ci_low_min": -4.517071819079377,
    "ci_high_max": -1.1310207798279348,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|50": {
    "delta": -3.219677189834646,
    "ci_low_min": -9.814051175390352,
    "ci_high_max": -1.5447321138377677,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|70": {
    "delta": -2.5157104350847916,
    "ci_low_min": -5.901439771098427,
    "ci_high_max": -1.3845739568998185,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|50": {
    "delta": -0.9651634953274453,
    "ci_low_min": -1.6488919140512244,
    "ci_high_max": -0.44209867825977883,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|70": {
    "delta": -3.315162550887917,
    "ci_low_min": -4.599360694821177,
    "ci_high_max": -0.8911377263481403,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|50": {
    "delta": -1.0283072130389712,
    "ci_low_min": -1.743040868118659,
    "ci_high_max": -0.5443539583272922,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|70": {
    "delta": -3.3307848026861393,
    "ci_low_min": -4.600969795610758,
    "ci_high_max": -0.9439608920801729,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|50": {
    "delta": -0.8845556904939164,
    "ci_low_min": -1.4415176807573489,
    "ci_high_max": -0.3674116987148434,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|70": {
    "delta": -3.006547270901135,
    "ci_low_min": -4.410012650593582,
    "ci_high_max": -0.7471348245444052,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|50": {
    "delta": 0.43352159187584505,
    "ci_low_min": -0.4894932100407232,
    "ci_high_max": 1.55846737490602,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|70": {
    "delta": 0.0003480688954814089,
    "ci_low_min": -0.031041895189688785,
    "ci_high_max": 0.08122108292539558,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.9715021228497278,
    "ci_low_min": -1.6617954233344594,
    "ci_high_max": -0.4521541313859256,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|70": {
    "delta": -3.338030788660781,
    "ci_low_min": -4.609978495662529,
    "ci_high_max": -0.9241445616231967,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|50": {
    "delta": -1.0346748721652688,
    "ci_low_min": -1.7644063871053377,
    "ci_high_max": -0.5545685659550175,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|70": {
    "delta": -3.3588494862989555,
    "ci_low_min": -4.611729001545375,
    "ci_high_max": -0.9855183832026551,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|50": {
    "delta": 0.13825298525178673,
    "ci_low_min": -0.1507920192992172,
    "ci_high_max": 0.3680788160100947,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|70": {
    "delta": 0.0038748247771351885,
    "ci_low_min": -0.3320971679622412,
    "ci_high_max": 0.1670778760579385,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|50": {
    "delta": -0.18418788451876367,
    "ci_low_min": -0.6801302162861425,
    "ci_high_max": 0.6671250167263345,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|70": {
    "delta": -0.35280856380923353,
    "ci_low_min": -0.7942719714661591,
    "ci_high_max": 0.008198587257031044,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|50": {
    "delta": 0.17114775366385024,
    "ci_low_min": -0.1081179240550516,
    "ci_high_max": 0.3909460048510669,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|70": {
    "delta": 0.04641319859970613,
    "ci_low_min": -0.30806791524695676,
    "ci_high_max": 0.20018961884334796,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|50": {
    "delta": 0.1756742897394664,
    "ci_low_min": -0.1002532863112874,
    "ci_high_max": 0.39465888781044994,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|70": {
    "delta": 0.04608445498424629,
    "ci_low_min": -0.30542784874718054,
    "ci_high_max": 0.19939720435856065,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|50": {
    "delta": 11.485532321982513,
    "ci_low_min": 2.7744208889130744,
    "ci_high_max": 15.93182554820263,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|70": {
    "delta": 7.141039848330652,
    "ci_low_min": 1.7488401433484482,
    "ci_high_max": 10.350859365656259,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|50": {
    "delta": 0.7959281695723064,
    "ci_low_min": 0.02272785732138716,
    "ci_high_max": 1.686391035263148,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|70": {
    "delta": 0.08115837156751127,
    "ci_low_min": -0.08065540580465433,
    "ci_high_max": 0.2086964765733004,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|50": {
    "delta": 12.727186057942367,
    "ci_low_min": 3.3623730331013846,
    "ci_high_max": 16.665275584874795,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|70": {
    "delta": 7.948150565025872,
    "ci_low_min": 2.29528836396886,
    "ci_high_max": 10.841639371656163,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|50": {
    "delta": 12.656818031508626,
    "ci_low_min": 3.31471877904475,
    "ci_high_max": 16.655174917666944,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|70": {
    "delta": 7.9006830154531,
    "ci_low_min": 2.257821671996619,
    "ci_high_max": 10.8203299127345,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.3795805915981229,
    "ci_low_min": -0.9473494711571903,
    "ci_high_max": -0.12432590532997119,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.31763104987241303,
    "ci_low_min": -0.7754019337200205,
    "ci_high_max": -0.10968091425528909,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -3.929287159308236,
    "ci_low_min": -11.271580564266301,
    "ci_high_max": -1.7544932121053312,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -3.206384911859002,
    "ci_low_min": -8.14285773414961,
    "ci_high_max": -1.738925033640371,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|50": {
    "delta": -0.3469241246732319,
    "ci_low_min": -0.868732661676077,
    "ci_high_max": -0.10963451338776989,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|70": {
    "delta": -0.22088438485437223,
    "ci_low_min": -0.5566335163145129,
    "ci_high_max": -0.0607587054797904,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|50": {
    "delta": -3.653198781710491,
    "ci_low_min": -10.624596778812219,
    "ci_high_max": -1.583258648482497,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|70": {
    "delta": -2.516058503980273,
    "ci_low_min": -5.957059542079119,
    "ci_high_max": -1.3842955214195019,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.006338627522282536,
    "ci_low_min": -0.0017274366113649187,
    "ci_high_max": 0.029626518091279135,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.022868237772864102,
    "ci_low_min": 0.0015178879068456386,
    "ci_high_max": 0.08948906428797379,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.0063676591262975535,
    "ci_low_min": -0.0016538724044609765,
    "ci_high_max": 0.029381733153104578,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.028064683612816072,
    "ci_low_min": 0.004636810806532754,
    "ci_high_max": 0.10234113402488655,
    "heads": 3
   }
  },
  "v2xvit_seed2024": {
   "calibration8|H1_minus_PUBLIC|all|50": {
    "delta": 4.816977376496799,
    "ci_low_min": 0.40153188632918163,
    "ci_high_max": 9.079016930942291,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|all|70": {
    "delta": 2.7144486764290625,
    "ci_low_min": 0.6203115449000192,
    "ci_high_max": 3.938965075362213,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|50": {
    "delta": -15.58082528305035,
    "ci_low_min": -23.383473739773223,
    "ci_high_max": -7.549288432863948,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|70": {
    "delta": -15.632720885752372,
    "ci_low_min": -22.864424197013307,
    "ci_high_max": -8.378034748171201,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|50": {
    "delta": 6.020892254632661,
    "ci_low_min": 1.5820924893289459,
    "ci_high_max": 10.214475353103168,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|70": {
    "delta": 3.73910070299722,
    "ci_low_min": 1.9562811607741182,
    "ci_high_max": 4.90381599181129,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|50": {
    "delta": 6.62972536961126,
    "ci_low_min": 2.875285775638276,
    "ci_high_max": 10.486480859365757,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|70": {
    "delta": 4.246738913926753,
    "ci_low_min": 2.7288726313763405,
    "ci_high_max": 5.148239322894952,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|50": {
    "delta": 1.1682623394744571,
    "ci_low_min": -0.06358734761040888,
    "ci_high_max": 3.056438078730605,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|70": {
    "delta": 0.5791618514263064,
    "ci_low_min": 0.014893764387679198,
    "ci_high_max": 1.229661982083628,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|50": {
    "delta": -1.2806002333448798,
    "ci_low_min": -2.0869280998850086,
    "ci_high_max": -0.14811773524342123,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|70": {
    "delta": -1.831247362276135,
    "ci_low_min": -6.379929072759614,
    "ci_high_max": -0.43628870739695813,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|50": {
    "delta": 1.34548379055425,
    "ci_low_min": 0.05780497445185393,
    "ci_high_max": 3.2981917412387993,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|70": {
    "delta": 0.7708663544657952,
    "ci_low_min": 0.06854999660629356,
    "ci_high_max": 1.62107079588769,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|50": {
    "delta": 1.419404064097468,
    "ci_low_min": 0.18397051862651992,
    "ci_high_max": 3.320463504730856,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|70": {
    "delta": 0.8151520694466399,
    "ci_low_min": 0.1414829693400909,
    "ci_high_max": 1.6362983628182932,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|50": {
    "delta": 1.4550223399937938,
    "ci_low_min": -0.008187345846637405,
    "ci_high_max": 3.5647847039214158,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|70": {
    "delta": 0.785842519932776,
    "ci_low_min": 0.15964387002254082,
    "ci_high_max": 1.5117167371216758,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|50": {
    "delta": -1.1325156871877862,
    "ci_low_min": -1.9307582501601175,
    "ci_high_max": -0.05239296413876568,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|70": {
    "delta": -1.8991095731499759,
    "ci_low_min": -6.380234643160355,
    "ci_high_max": -0.4751973814326872,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|50": {
    "delta": 1.637011469975268,
    "ci_low_min": 0.08432129945025224,
    "ci_high_max": 3.8585954693422178,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|70": {
    "delta": 0.9992418872201512,
    "ci_low_min": 0.24523505908205587,
    "ci_high_max": 1.897377371265708,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|50": {
    "delta": 1.7197037359748275,
    "ci_low_min": 0.20911748233268757,
    "ci_high_max": 3.858470215582216,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|70": {
    "delta": 1.0483604949342862,
    "ci_low_min": 0.2771187811820188,
    "ci_high_max": 1.9372927074349526,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|50": {
    "delta": 1.2364994073954136,
    "ci_low_min": 0.018281374255973405,
    "ci_high_max": 3.1266309433859902,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|70": {
    "delta": 0.7147434969748948,
    "ci_low_min": 0.0970350950431679,
    "ci_high_max": 1.4864495931375727,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|50": {
    "delta": 1.0018365318728162,
    "ci_low_min": -1.5004039181005524,
    "ci_high_max": 8.061202542801073,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|70": {
    "delta": 0.15868481793666925,
    "ci_low_min": -0.3171671317962916,
    "ci_high_max": 1.418351597437331,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|50": {
    "delta": 1.2150285018288212,
    "ci_low_min": 0.11250672457738986,
    "ci_high_max": 2.899113055499716,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|70": {
    "delta": 0.747826312799513,
    "ci_low_min": 0.11812205764185393,
    "ci_high_max": 1.5122302570273065,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|50": {
    "delta": 1.2615559031734545,
    "ci_low_min": 0.18107497259342872,
    "ci_high_max": 2.9185137459291064,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|70": {
    "delta": 0.7704713517605816,
    "ci_low_min": 0.13866321697908157,
    "ci_high_max": 1.5245194966871958,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|50": {
    "delta": 0.1523569584228852,
    "ci_low_min": -0.014914060066209343,
    "ci_high_max": 0.3316072042727567,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|70": {
    "delta": 0.12751172789025134,
    "ci_low_min": 0.015259328758410184,
    "ci_high_max": 0.23092235287972307,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|50": {
    "delta": -0.1553044860643619,
    "ci_low_min": -0.3909357963922825,
    "ci_high_max": -0.05372138792778358,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|70": {
    "delta": -0.081307206558544,
    "ci_low_min": -0.26990508869179336,
    "ci_high_max": 0.0020803305502710145,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|50": {
    "delta": 0.1802859863696824,
    "ci_low_min": 0.005679175177185414,
    "ci_high_max": 0.3689843869644882,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|70": {
    "delta": 0.14503114449335897,
    "ci_low_min": 0.03586507711637097,
    "ci_high_max": 0.25373188996048235,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|50": {
    "delta": 0.184287970173609,
    "ci_low_min": 0.005679041163006104,
    "ci_high_max": 0.3731389857222567,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|70": {
    "delta": 0.1482968969029391,
    "ci_low_min": 0.03634582560385544,
    "ci_high_max": 0.2559966338404962,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|50": {
    "delta": 0.05944262588374727,
    "ci_low_min": -0.09624064934883804,
    "ci_high_max": 0.18421422468209867,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|70": {
    "delta": 0.058913122504549165,
    "ci_low_min": -0.020587146782544426,
    "ci_high_max": 0.120627954534386,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|50": {
    "delta": 0.5377980332374364,
    "ci_low_min": -0.06166762111592119,
    "ci_high_max": 2.611755923597123,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|70": {
    "delta": 0.1739212523182232,
    "ci_low_min": -0.046171404248120496,
    "ci_high_max": 0.9106999312680294,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|50": {
    "delta": 0.00917739850474201,
    "ci_low_min": -0.11701927880131802,
    "ci_high_max": 0.12191020467400991,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|70": {
    "delta": 0.04643973678008706,
    "ci_low_min": -0.034990721989490936,
    "ci_high_max": 0.12712469813458682,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|50": {
    "delta": 0.009496075385555969,
    "ci_low_min": -0.12275562943734916,
    "ci_high_max": 0.1229133962260498,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|70": {
    "delta": 0.04750501781000575,
    "ci_low_min": -0.03541141804035064,
    "ci_high_max": 0.13328270155440822,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|50": {
    "delta": -3.6016533405053983,
    "ci_low_min": -6.121538119860958,
    "ci_high_max": -1.7960122881575995,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|70": {
    "delta": -4.7233528624870615,
    "ci_low_min": -7.958964146773254,
    "ci_high_max": -2.2956253445747827,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|50": {
    "delta": -15.58082528305035,
    "ci_low_min": -23.383473739773223,
    "ci_high_max": -7.549288432863948,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|70": {
    "delta": -15.632720885752372,
    "ci_low_min": -22.864424197013307,
    "ci_high_max": -8.378034748171201,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -2.8750790266643755,
    "ci_low_min": -5.637688122533019,
    "ci_high_max": -0.7087514723010084,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -4.087156358726243,
    "ci_low_min": -7.272854236388215,
    "ci_high_max": -1.53190850260309,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -2.4450335237535277,
    "ci_low_min": -5.304786067888283,
    "ci_high_max": -0.5515839439400331,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -3.7192504046125237,
    "ci_low_min": -7.16652601502976,
    "ci_high_max": -1.266267817629336,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -2.124268724374095,
    "ci_low_min": -4.756886356822152,
    "ci_high_max": -0.45326128066920995,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -3.3762535635956823,
    "ci_low_min": -6.619152066518797,
    "ci_high_max": -1.1006565520212417,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.9309580767475817,
    "ci_low_min": 0.04822059549313611,
    "ci_high_max": 3.984427816217939,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": -0.01198575912268988,
    "ci_low_min": -0.27913974017668697,
    "ci_high_max": 0.09853671214089132,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -2.3384424946914257,
    "ci_low_min": -5.1913258013312715,
    "ci_high_max": -0.49001201360695973,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -3.5970331954936463,
    "ci_low_min": -7.009943551038836,
    "ci_high_max": -1.2195447622336184,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -2.4450335237535277,
    "ci_low_min": -5.304786067888283,
    "ci_high_max": -0.5515839439400331,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -3.7192504046125237,
    "ci_low_min": -7.16652601502976,
    "ci_high_max": -1.266267817629336,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|50": {
    "delta": -3.368931287903076,
    "ci_low_min": -5.840007916963728,
    "ci_high_max": -1.5931806795665788,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|70": {
    "delta": -3.7905137105587365,
    "ci_low_min": -6.794906567604419,
    "ci_high_max": -1.6695358752148124,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|50": {
    "delta": -14.960024123603711,
    "ci_low_min": -22.7373642380446,
    "ci_high_max": -7.119150323374665,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|70": {
    "delta": -13.532227066139674,
    "ci_low_min": -19.940662900214193,
    "ci_high_max": -6.801736890695768,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|50": {
    "delta": -2.71912118116145,
    "ci_low_min": -5.395831749911906,
    "ci_high_max": -0.6034220168038278,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|70": {
    "delta": -3.257065303446666,
    "ci_low_min": -6.279679620072133,
    "ci_high_max": -0.9415345727827139,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|50": {
    "delta": -2.247487928007421,
    "ci_low_min": -5.052616074192753,
    "ci_high_max": -0.3672387844339464,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|70": {
    "delta": -2.888036738168959,
    "ci_low_min": -6.093001111899909,
    "ci_high_max": -0.7950771564502486,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|50": {
    "delta": -1.9605016948807663,
    "ci_low_min": -4.508787087219185,
    "ci_high_max": -0.3203849435297839,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|70": {
    "delta": -2.731786517055857,
    "ci_low_min": -5.78575538335515,
    "ci_high_max": -0.7499675242256565,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|50": {
    "delta": 0.9727602147250849,
    "ci_low_min": 0.048219382715976436,
    "ci_high_max": 4.188552661673537,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|70": {
    "delta": -0.03196973281981267,
    "ci_low_min": -0.3638173221106165,
    "ci_high_max": 0.09594963481922747,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|50": {
    "delta": -2.219046230757461,
    "ci_low_min": -4.984830944559669,
    "ci_high_max": -0.38403028786379906,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|70": {
    "delta": -2.9412999196204717,
    "ci_low_min": -6.1683558938400616,
    "ci_high_max": -0.8375660848660793,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|50": {
    "delta": -2.2684986884956686,
    "ci_low_min": -5.073124062587261,
    "ci_high_max": -0.3938389876106302,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|70": {
    "delta": -3.005594593171409,
    "ci_low_min": -6.304219191196286,
    "ci_high_max": -0.8671114239532756,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|50": {
    "delta": 1.2673537788257174,
    "ci_low_min": 0.1237052243168325,
    "ci_high_max": 3.1347144060059597,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|70": {
    "delta": 1.0347252236984918,
    "ci_low_min": 0.22513527446756126,
    "ci_high_max": 2.0778335074053214,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|50": {
    "delta": 1.857498243143766,
    "ci_low_min": -0.0034958227363213177,
    "ci_high_max": 8.024419415368271,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|70": {
    "delta": 0.3687107098218026,
    "ci_low_min": -0.0006009052639317503,
    "ci_high_max": 1.5601431101699959,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|50": {
    "delta": 1.179256430695678,
    "ci_low_min": 0.08895096601527674,
    "ci_high_max": 2.92105434624711,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|70": {
    "delta": 1.0787771950210374,
    "ci_low_min": 0.24307322976135026,
    "ci_high_max": 2.103299330283324,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|50": {
    "delta": 1.205248521907303,
    "ci_low_min": 0.0950281756100516,
    "ci_high_max": 2.9377824143165427,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|70": {
    "delta": 1.102087658586015,
    "ci_low_min": 0.2431897646844022,
    "ci_high_max": 2.13056618086907,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|50": {
    "delta": 6.392310840420052,
    "ci_low_min": 2.31793298093411,
    "ci_high_max": 10.195675050597208,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|70": {
    "delta": 3.6586694512566282,
    "ci_low_min": 2.115866064878273,
    "ci_high_max": 4.6100546132497895,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|50": {
    "delta": 1.7468387713648592,
    "ci_low_min": -0.46164473019466606,
    "ci_high_max": 8.516145949314746,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|70": {
    "delta": 0.3006749234743656,
    "ci_low_min": -0.04709868531488812,
    "ci_high_max": 1.3473385772240771,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|50": {
    "delta": 6.69244277752063,
    "ci_low_min": 2.570964792562218,
    "ci_high_max": 10.423611031983025,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|70": {
    "delta": 3.895657243017387,
    "ci_low_min": 2.3398350765222435,
    "ci_high_max": 4.85903719210396,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|50": {
    "delta": 6.85333939796494,
    "ci_low_min": 2.691749349780111,
    "ci_high_max": 10.59818649553134,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|70": {
    "delta": 3.978459458991883,
    "ci_low_min": 2.400163566838592,
    "ci_high_max": 4.949105854461635,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -1.4773846161313031,
    "ci_low_min": -2.794013627267094,
    "ci_high_max": -0.5409985019996165,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -1.3470992988913792,
    "ci_low_min": -2.6081414234085574,
    "ci_high_max": -0.4663749690867931,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -16.51178335979793,
    "ci_low_min": -24.21405284163672,
    "ci_high_max": -9.312357439578431,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -15.620735126629683,
    "ci_low_min": -22.677591171243755,
    "ci_high_max": -8.473238593317532,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": -0.5366365319729501,
    "ci_low_min": -1.6967454675566216,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": -0.49012316323259597,
    "ci_low_min": -1.5756241342000579,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|50": {
    "delta": -1.4084295930223096,
    "ci_low_min": -2.7106293982644534,
    "ci_high_max": -0.5037068077896236,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|70": {
    "delta": -1.05872719350288,
    "ci_low_min": -2.2873879565172315,
    "ci_high_max": -0.27529584397402884,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|50": {
    "delta": -15.932784338328796,
    "ci_low_min": -23.774290003386746,
    "ci_high_max": -8.915947742536995,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|70": {
    "delta": -13.50025733331986,
    "ci_low_min": -19.870955020622613,
    "ci_high_max": -6.8189777748962115,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|50": {
    "delta": -0.5000749504039893,
    "ci_low_min": -1.637562312133075,
    "ci_high_max": 0.035652528760937496,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|70": {
    "delta": -0.31576538382619407,
    "ci_low_min": -1.3442169506471429,
    "ci_high_max": 0.20107837941636214,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.02101076048824761,
    "ci_low_min": 0.0058602148210197495,
    "ci_high_max": 0.03565812437317621,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.11755785500245015,
    "ci_low_min": 0.015484105005750592,
    "ci_high_max": 0.20738270030958333,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|50": {
    "delta": 3.06920849119021,
    "ci_low_min": 1.4309895865698852,
    "ci_high_max": 4.88568676578967,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|70": {
    "delta": 2.3849656225800566,
    "ci_low_min": 1.3832373926899049,
    "ci_high_max": 3.366032205122157,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|50": {
    "delta": -2.550407837689496,
    "ci_low_min": -5.246304570140556,
    "ci_high_max": -0.49183879710109496,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|70": {
    "delta": -2.606222778048869,
    "ci_low_min": -4.826980009981756,
    "ci_high_max": -0.8611645988073687,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|50": {
    "delta": 3.999397827684002,
    "ci_low_min": 2.2930752835113863,
    "ci_high_max": 6.112308617190183,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|70": {
    "delta": 3.1557623539922517,
    "ci_low_min": 2.091449493922085,
    "ci_high_max": 4.27371877340567,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|50": {
    "delta": 3.9792840788505592,
    "ci_low_min": 2.282570732614745,
    "ci_high_max": 6.051443358218758,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|70": {
    "delta": 3.1417803323087505,
    "ci_low_min": 2.0841287305726786,
    "ci_high_max": 4.2418585267199616,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|50": {
    "delta": 0.5414266207231151,
    "ci_low_min": 0.22487660017940386,
    "ci_high_max": 0.963347740159725,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|70": {
    "delta": 0.48938305820485556,
    "ci_low_min": 0.2883326689931061,
    "ci_high_max": 0.7228478234086072,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|50": {
    "delta": -0.33936619933838114,
    "ci_low_min": -0.7441053530413514,
    "ci_high_max": 0.030806475424909427,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|70": {
    "delta": -0.27832475104285,
    "ci_low_min": -0.6911487868870472,
    "ci_high_max": 0.05760177551579382,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|50": {
    "delta": 0.6911237679848957,
    "ci_low_min": 0.36074664920870153,
    "ci_high_max": 1.1612065310752084,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|70": {
    "delta": 0.618589340481094,
    "ci_low_min": 0.41176206254109926,
    "ci_high_max": 0.888857851653093,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|50": {
    "delta": 0.6879315051157562,
    "ci_low_min": 0.3599332864460651,
    "ci_high_max": 1.1517860849902826,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|70": {
    "delta": 0.6102872911496083,
    "ci_low_min": 0.41029504411442447,
    "ci_high_max": 0.8658310693704859,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|50": {
    "delta": 0.5623057826235822,
    "ci_low_min": 0.2033474809207811,
    "ci_high_max": 1.0067888848523308,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|70": {
    "delta": 0.4256609932853574,
    "ci_low_min": 0.2090052747710633,
    "ci_high_max": 0.6766497868457912,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|50": {
    "delta": -0.2724777261680913,
    "ci_low_min": -0.7034128873945776,
    "ci_high_max": 0.09039114700504836,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|70": {
    "delta": -0.2626286547181896,
    "ci_low_min": -0.6686149903251323,
    "ci_high_max": 0.04398402355261948,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|50": {
    "delta": 0.7037125072366687,
    "ci_low_min": 0.3332602233713424,
    "ci_high_max": 1.2089171944940802,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|70": {
    "delta": 0.5412566662871777,
    "ci_low_min": 0.32018061086149835,
    "ci_high_max": 0.8253361985548782,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|50": {
    "delta": 0.7005571360925273,
    "ci_low_min": 0.3300388359331383,
    "ci_high_max": 1.197722951577962,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|70": {
    "delta": 0.5340088982428218,
    "ci_low_min": 0.31778619817405873,
    "ci_high_max": 0.8048845887838223,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|50": {
    "delta": 0.5247788059679029,
    "ci_low_min": 0.26373413496547415,
    "ci_high_max": 0.8695631719220299,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|70": {
    "delta": 0.49699076380500173,
    "ci_low_min": 0.3160434502612873,
    "ci_high_max": 0.7118467554610637,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|50": {
    "delta": -0.021094288000147305,
    "ci_low_min": -0.2267043930626147,
    "ci_high_max": 0.21264746884385646,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|70": {
    "delta": -0.0052239646613353825,
    "ci_low_min": -0.19411212424723967,
    "ci_high_max": 0.20712285449907347,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|50": {
    "delta": 0.6193886633570523,
    "ci_low_min": 0.3480823859273122,
    "ci_high_max": 0.9982112856437455,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|70": {
    "delta": 0.5845790935486548,
    "ci_low_min": 0.3825564047988096,
    "ci_high_max": 0.8350967075025508,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|50": {
    "delta": 0.6167128690199158,
    "ci_low_min": 0.3463435526979487,
    "ci_high_max": 0.990255543921082,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|70": {
    "delta": 0.5765452465129451,
    "ci_low_min": 0.3814864548597347,
    "ci_high_max": 0.8152570307010734,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|50": {
    "delta": 0.12684768755115763,
    "ci_low_min": 0.026698130570312097,
    "ci_high_max": 0.2362452774140668,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|70": {
    "delta": 0.06273234436219373,
    "ci_low_min": -0.010436374831364415,
    "ci_high_max": 0.16145018836053812,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|50": {
    "delta": -0.1328066700572824,
    "ci_low_min": -0.2870494947260741,
    "ci_high_max": -0.020273280734177772,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|70": {
    "delta": -0.04181743692453684,
    "ci_low_min": -0.09208977502464828,
    "ci_high_max": 0.00011601101301912148,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|50": {
    "delta": 0.1704692800608143,
    "ci_low_min": 0.06545187398555585,
    "ci_high_max": 0.2998839288588491,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|70": {
    "delta": 0.08067164489974725,
    "ci_low_min": -0.004664880085878797,
    "ci_high_max": 0.19451945520288116,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|50": {
    "delta": 0.16968787851477884,
    "ci_low_min": 0.06515028698034966,
    "ci_high_max": 0.296880928556521,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|70": {
    "delta": 0.07955677183638461,
    "ci_low_min": -0.004637816910471581,
    "ci_high_max": 0.19175292825196347,
    "heads": 3
   },
   "val21|H1_minus_window|all|50": {
    "delta": -0.008295069219665644,
    "ci_low_min": -0.05023903761832127,
    "ci_high_max": 0.0300368957188056,
    "heads": 3
   },
   "val21|H1_minus_window|all|70": {
    "delta": 0.012527279292238328,
    "ci_low_min": -0.04772641451835948,
    "ci_high_max": 0.07061271646635474,
    "heads": 3
   },
   "val21|H1_minus_window|zero|50": {
    "delta": -0.017268870090219934,
    "ci_low_min": -0.1771546541281329,
    "ci_high_max": 0.11416258413829582,
    "heads": 3
   },
   "val21|H1_minus_window|zero|70": {
    "delta": -0.020472513439235247,
    "ci_low_min": -0.1249088035726987,
    "ci_high_max": 0.059184263357279,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|50": {
    "delta": -0.008577466856517427,
    "ci_low_min": -0.05598739836402,
    "ci_high_max": 0.02917340510311427,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|70": {
    "delta": 0.011054113276666536,
    "ci_low_min": -0.05984751926017449,
    "ci_high_max": 0.0777241578184192,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|50": {
    "delta": -0.005962276274994831,
    "ci_low_min": -0.054553823305169225,
    "ci_high_max": 0.03164567588962317,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|70": {
    "delta": 0.017759459060566012,
    "ci_low_min": -0.05719111770939893,
    "ci_high_max": 0.0859205054927807,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|50": {
    "delta": -1.183056043751094,
    "ci_low_min": -1.8740367887287046,
    "ci_high_max": -0.6087535390721478,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|70": {
    "delta": -2.331908461423732,
    "ci_low_min": -3.4940732418971536,
    "ci_high_max": -1.410177220454435,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|50": {
    "delta": -2.550407837689496,
    "ci_low_min": -5.246304570140556,
    "ci_high_max": -0.49183879710109496,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|70": {
    "delta": -2.606222778048869,
    "ci_low_min": -4.826980009981756,
    "ci_high_max": -0.8611645988073687,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -0.8966204436483215,
    "ci_low_min": -1.4440230700273453,
    "ci_high_max": -0.49501817963577205,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -2.2429550898475648,
    "ci_low_min": -3.3143946049800777,
    "ci_high_max": -1.333626495799222,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -0.953431229411739,
    "ci_low_min": -1.5400408567225627,
    "ci_high_max": -0.5092679795682767,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -2.2881299137456685,
    "ci_low_min": -3.406841270714663,
    "ci_high_max": -1.3588174049376824,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.7841487075719916,
    "ci_low_min": -1.2186795101957166,
    "ci_high_max": -0.44247907838323025,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -1.9283376582841403,
    "ci_low_min": -2.837729294646803,
    "ci_high_max": -1.1351160032213636,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.20776783397762225,
    "ci_low_min": -0.14736086791235,
    "ci_high_max": 0.7096544556682771,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.24047292628586567,
    "ci_low_min": -0.008301348344830383,
    "ci_high_max": 0.6829837778625116,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -0.8966204436483215,
    "ci_low_min": -1.4440230700273453,
    "ci_high_max": -0.49501817963577205,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -2.2429550898475648,
    "ci_low_min": -3.3143946049800777,
    "ci_high_max": -1.333626495799222,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -0.953431229411739,
    "ci_low_min": -1.5400408567225627,
    "ci_high_max": -0.5092679795682767,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -2.2881299137456685,
    "ci_low_min": -3.406841270714663,
    "ci_high_max": -1.3588174049376824,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|50": {
    "delta": -0.9880181783439118,
    "ci_low_min": -1.5784033844918062,
    "ci_high_max": -0.4739214053946002,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|70": {
    "delta": -1.60645619927683,
    "ci_low_min": -2.3955980072266088,
    "ci_high_max": -0.9658909377979028,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|50": {
    "delta": -2.3341183889515045,
    "ci_low_min": -4.769361514584438,
    "ci_high_max": -0.41707013059709686,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|70": {
    "delta": -1.9367674538933148,
    "ci_low_min": -3.658560497704867,
    "ci_high_max": -0.5606990177475129,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|50": {
    "delta": -0.7619051923135581,
    "ci_low_min": -1.2793992197101307,
    "ci_high_max": -0.36668303412487957,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|70": {
    "delta": -1.5540135672200819,
    "ci_low_min": -2.3021047577037725,
    "ci_high_max": -0.8986152872367443,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|50": {
    "delta": -0.761711773876191,
    "ci_low_min": -1.2748683709133815,
    "ci_high_max": -0.36585309084921547,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|70": {
    "delta": -1.5539158655862717,
    "ci_low_min": -2.2969546110337737,
    "ci_high_max": -0.8997453184280106,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|50": {
    "delta": -0.6397181035845042,
    "ci_low_min": -1.0451242347876406,
    "ci_high_max": -0.3140227980415851,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|70": {
    "delta": -1.3272047923941888,
    "ci_low_min": -1.9686938639488414,
    "ci_high_max": -0.7613876916542335,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|50": {
    "delta": 0.22602675666121286,
    "ci_low_min": -0.12613116897695403,
    "ci_high_max": 0.7117956702286706,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|70": {
    "delta": 0.2434443567863506,
    "ci_low_min": 0.004412699049875979,
    "ci_high_max": 0.6679707756032303,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.7628468893162363,
    "ci_low_min": -1.276545221759013,
    "ci_high_max": -0.3700617155207579,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.5728661776604678,
    "ci_low_min": -2.315595411683983,
    "ci_high_max": -0.9276727199991964,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.7873355665287392,
    "ci_low_min": -1.320603695002185,
    "ci_high_max": -0.3693751070672189,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.5863667274940998,
    "ci_low_min": -2.348946672406137,
    "ci_high_max": -0.9331334573990436,
    "heads": 3
   },
   "val21|H1_minus_N0|all|50": {
    "delta": 0.18841955707862704,
    "ci_low_min": 0.026158633059401915,
    "ci_high_max": 0.38225180114561863,
    "heads": 3
   },
   "val21|H1_minus_N0|all|70": {
    "delta": 0.19348189191989226,
    "ci_low_min": -0.040385207740176995,
    "ci_high_max": 0.3811386991004875,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|50": {
    "delta": -0.06656156060538383,
    "ci_low_min": -0.43109470056724924,
    "ci_high_max": 0.43967279349779376,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|70": {
    "delta": 0.007487301276308737,
    "ci_low_min": -0.07900972840337132,
    "ci_high_max": 0.10267724058055137,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|50": {
    "delta": 0.2272519510769134,
    "ci_low_min": 0.0661950299273502,
    "ci_high_max": 0.44654401985631526,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|70": {
    "delta": 0.21598511786029442,
    "ci_low_min": -0.05566376153461357,
    "ci_high_max": 0.43905605562281613,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|50": {
    "delta": 0.23195333918068192,
    "ci_low_min": 0.0646427363965599,
    "ci_high_max": 0.4687544875479105,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|70": {
    "delta": 0.2237134496341374,
    "ci_low_min": -0.04862034447730767,
    "ci_high_max": 0.4563414491504053,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|50": {
    "delta": 4.7956309100539825,
    "ci_low_min": 3.3797367586139018,
    "ci_high_max": 6.408732945221665,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|70": {
    "delta": 2.9670121213955887,
    "ci_low_min": 2.0958811143331237,
    "ci_high_max": 3.7927969245280075,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|50": {
    "delta": 0.46496410102987323,
    "ci_low_min": 0.008218982881810976,
    "ci_high_max": 1.1611876972882313,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|70": {
    "delta": 0.2334990288425208,
    "ci_low_min": -0.08293726895873181,
    "ci_high_max": 0.685750809350098,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|50": {
    "delta": 5.519208170287683,
    "ci_low_min": 3.898422494693275,
    "ci_high_max": 7.398595958074515,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|70": {
    "delta": 3.399410636286388,
    "ci_low_min": 2.402114524555174,
    "ci_high_max": 4.375762772059898,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|50": {
    "delta": 5.481536972265947,
    "ci_low_min": 3.880372058940655,
    "ci_high_max": 7.289248092612008,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|70": {
    "delta": 3.3797761723434596,
    "ci_low_min": 2.396716430294766,
    "ci_high_max": 4.325879568993254,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.3989073361791024,
    "ci_low_min": -0.7817916027441171,
    "ci_high_max": -0.0809076692256427,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.40357080313959176,
    "ci_low_min": -0.724698006100352,
    "ci_high_max": -0.12412503391893749,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -2.758175671667118,
    "ci_low_min": -5.370168590435378,
    "ci_high_max": -0.5999831002912914,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -2.846695704334735,
    "ci_low_min": -5.135318693413281,
    "ci_high_max": -0.938826630480494,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|50": {
    "delta": -0.3483000747594076,
    "ci_low_min": -0.6765775683932188,
    "ci_high_max": -0.07401569251021707,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|70": {
    "delta": -0.2792514068826411,
    "ci_low_min": -0.5045924172730083,
    "ci_high_max": -0.08525965850515219,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|50": {
    "delta": -2.5601451456127173,
    "ci_low_min": -4.928974232662545,
    "ci_high_max": -0.5514359338066253,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|70": {
    "delta": -2.1802118106796655,
    "ci_low_min": -3.9507260480674784,
    "ci_high_max": -0.720708343433804,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.0009416970026781731,
    "ci_low_min": -0.007557546665596604,
    "ci_high_max": 0.009416846778336556,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.018852610440385813,
    "ci_low_min": -0.002168703954987672,
    "ci_high_max": 0.05264181583532739,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.025623792652548143,
    "ci_low_min": -0.005522118555772249,
    "ci_high_max": 0.08348221421010327,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.032450861907828234,
    "ci_low_min": 0.004503554625887674,
    "ci_high_max": 0.07127229485866722,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|50": {
    "delta": 7.168512710607341,
    "ci_low_min": 0.9459470081733248,
    "ci_high_max": 10.657754980342954,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|70": {
    "delta": 5.919297561693767,
    "ci_low_min": 1.2040985952011483,
    "ci_high_max": 8.456270689041913,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|50": {
    "delta": -2.9072677608335624,
    "ci_low_min": -6.683639161466659,
    "ci_high_max": -1.7493359832957722,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|70": {
    "delta": -2.136863008857906,
    "ci_low_min": -4.821621632724588,
    "ci_high_max": -1.267512140181001,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|50": {
    "delta": 8.2384532479087,
    "ci_low_min": 2.087053724041651,
    "ci_high_max": 11.246726042828646,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|70": {
    "delta": 6.76501113706657,
    "ci_low_min": 2.2165811873594357,
    "ci_high_max": 8.894647300487497,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|50": {
    "delta": 8.182303727963372,
    "ci_low_min": 2.0516710576417707,
    "ci_high_max": 11.23464440626955,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|70": {
    "delta": 6.721586994252429,
    "ci_low_min": 2.1723782500439355,
    "ci_high_max": 8.869575079835382,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|50": {
    "delta": 1.1095881938053604,
    "ci_low_min": 0.052021107913344716,
    "ci_high_max": 1.5986862803677864,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|70": {
    "delta": 1.2364405731426207,
    "ci_low_min": 0.06747786989461249,
    "ci_high_max": 1.7707276969279546,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|50": {
    "delta": -0.5463424103145277,
    "ci_low_min": -1.8979294098079413,
    "ci_high_max": -0.18213143074885932,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|70": {
    "delta": -0.3032687764493005,
    "ci_low_min": -0.9647927693293039,
    "ci_high_max": -0.08432646265956795,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|50": {
    "delta": 1.2931822050108555,
    "ci_low_min": 0.1992766034542476,
    "ci_high_max": 1.7790200584194673,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|70": {
    "delta": 1.4102232028395416,
    "ci_low_min": 0.18950946804913774,
    "ci_high_max": 1.8746447603869234,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|50": {
    "delta": 1.2848799755902338,
    "ci_low_min": 0.19707037137391,
    "ci_high_max": 1.7642952863348982,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|70": {
    "delta": 1.3988566010147707,
    "ci_low_min": 0.1799902237711767,
    "ci_high_max": 1.8672575352950675,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|50": {
    "delta": 1.176948636763953,
    "ci_low_min": 0.04326054422054435,
    "ci_high_max": 1.6608551152450315,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|70": {
    "delta": 1.3620535283081665,
    "ci_low_min": 0.10665585708766327,
    "ci_high_max": 1.9270043217757469,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|50": {
    "delta": -0.543460914123358,
    "ci_low_min": -1.9003199581720778,
    "ci_high_max": -0.17737913139704994,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|70": {
    "delta": -0.33373215538280476,
    "ci_low_min": -0.9669876127263333,
    "ci_high_max": -0.13708019762048937,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|50": {
    "delta": 1.368673995888064,
    "ci_low_min": 0.2045736986902517,
    "ci_high_max": 1.8189038458172824,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|70": {
    "delta": 1.551937064073788,
    "ci_low_min": 0.2294879262271075,
    "ci_high_max": 2.031495517775151,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|50": {
    "delta": 1.3597918749868494,
    "ci_low_min": 0.20401470143651776,
    "ci_high_max": 1.8132866212080199,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|70": {
    "delta": 1.5410833145975762,
    "ci_low_min": 0.22438597432272997,
    "ci_high_max": 2.027353522009602,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|50": {
    "delta": 0.9632941511673939,
    "ci_low_min": 0.12641771348413683,
    "ci_high_max": 1.3488411729494918,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|70": {
    "delta": 1.1390651410345403,
    "ci_low_min": 0.11654252506951145,
    "ci_high_max": 1.6729732974369305,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|50": {
    "delta": -0.16351353282679307,
    "ci_low_min": -0.5441660926614078,
    "ci_high_max": -0.05129322936432636,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|70": {
    "delta": -0.0515308571488049,
    "ci_low_min": -0.18949845360333795,
    "ci_high_max": 8.792726283131064e-05,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|50": {
    "delta": 1.0912812891205685,
    "ci_low_min": 0.21767199689625383,
    "ci_high_max": 1.4177477764443596,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|70": {
    "delta": 1.2764540138115308,
    "ci_low_min": 0.1749229487624028,
    "ci_high_max": 1.7596507646963788,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|50": {
    "delta": 1.0835440875953566,
    "ci_low_min": 0.21270108022529596,
    "ci_high_max": 1.4157174437125892,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|70": {
    "delta": 1.2655079671081542,
    "ci_low_min": 0.16209288097650285,
    "ci_high_max": 1.754693933521291,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|50": {
    "delta": 0.07933434583599801,
    "ci_low_min": -0.043262140932511794,
    "ci_high_max": 0.36710281880400075,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|70": {
    "delta": 0.005819621581778733,
    "ci_low_min": -0.16597878566852983,
    "ci_high_max": 0.41579538490262746,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|50": {
    "delta": 0.01837746421722386,
    "ci_low_min": -0.05135820275712204,
    "ci_high_max": 0.07070303294566277,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|70": {
    "delta": -0.007533748673315206,
    "ci_low_min": -0.016646360246367918,
    "ci_high_max": 0.0002560782017639867,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|50": {
    "delta": 0.08663309314981878,
    "ci_low_min": -0.05241147591995645,
    "ci_high_max": 0.44527216239879724,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|70": {
    "delta": 0.0062542712435629255,
    "ci_low_min": -0.17684142478577342,
    "ci_high_max": 0.49636047586008,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|50": {
    "delta": 0.08604436508080937,
    "ci_low_min": -0.05188676393018445,
    "ci_high_max": 0.44102586863837023,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|70": {
    "delta": 0.007407056667238028,
    "ci_low_min": -0.17528540810181825,
    "ci_high_max": 0.4926852081828866,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|50": {
    "delta": -0.010132833034755132,
    "ci_low_min": -0.10400172744700642,
    "ci_high_max": 0.18953939440810105,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|70": {
    "delta": -0.09590293492358626,
    "ci_low_min": -0.3064245630154622,
    "ci_high_max": 0.2178011889537942,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|50": {
    "delta": 0.07988107881304529,
    "ci_low_min": 0.0054950664669580545,
    "ci_high_max": 0.2074108095269731,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|70": {
    "delta": 0.020681924093035303,
    "ci_low_min": 0.00013855752969651469,
    "ci_high_max": 0.043191568581320526,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|50": {
    "delta": -0.019785027065305865,
    "ci_low_min": -0.11468113048667457,
    "ci_high_max": 0.21117197631559764,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|70": {
    "delta": -0.10722699817277714,
    "ci_low_min": -0.3215381800889234,
    "ci_high_max": 0.2599103340749315,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|50": {
    "delta": -0.019773795542751788,
    "ci_low_min": -0.1142778218724656,
    "ci_high_max": 0.20602842635313887,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|70": {
    "delta": -0.10862586746113816,
    "ci_low_min": -0.3213735530639664,
    "ci_high_max": 0.24955510422078356,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|50": {
    "delta": -1.1851129850749846,
    "ci_low_min": -1.975419535786974,
    "ci_high_max": -0.8117464017947537,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|70": {
    "delta": -3.5051674022724106,
    "ci_low_min": -4.599397745624812,
    "ci_high_max": -1.5842296720405742,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|50": {
    "delta": -2.9072677608335624,
    "ci_low_min": -6.683639161466659,
    "ci_high_max": -1.7493359832957722,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|70": {
    "delta": -2.136863008857906,
    "ci_low_min": -4.821621632724588,
    "ci_high_max": -1.267512140181001,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -0.898427138652688,
    "ci_low_min": -1.4254780389944661,
    "ci_high_max": -0.5359143602106728,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -3.5868302575574043,
    "ci_low_min": -4.64340282841276,
    "ci_high_max": -1.4021023969536464,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.0047817477679881,
    "ci_low_min": -1.6910207507729775,
    "ci_high_max": -0.5984965781869431,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -3.6549541155108094,
    "ci_low_min": -4.66588787412405,
    "ci_high_max": -1.5077349357709076,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.9278882286119673,
    "ci_low_min": -1.4875846446054792,
    "ci_high_max": -0.5548290979036444,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -3.2907683121075544,
    "ci_low_min": -4.482969920392093,
    "ci_high_max": -1.1758246492588487,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": -0.208717767123242,
    "ci_low_min": -0.7530177962526837,
    "ci_high_max": 0.46767118638735483,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.037557381226714405,
    "ci_low_min": -0.05966704650929069,
    "ci_high_max": 0.36906336852421606,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -0.898427138652688,
    "ci_low_min": -1.4254780389944661,
    "ci_high_max": -0.5359143602106728,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -3.5868302575574043,
    "ci_low_min": -4.64340282841276,
    "ci_high_max": -1.4021023969536464,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.0047817477679881,
    "ci_low_min": -1.6910207507729775,
    "ci_high_max": -0.5984965781869431,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -3.6549541155108094,
    "ci_low_min": -4.66588787412405,
    "ci_high_max": -1.5077349357709076,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|50": {
    "delta": -0.9937066648448507,
    "ci_low_min": -1.6229467776369444,
    "ci_high_max": -0.6966173904743875,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|70": {
    "delta": -2.4715995444864043,
    "ci_low_min": -3.5273353907157965,
    "ci_high_max": -0.8798910074466558,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|50": {
    "delta": -2.7142468285221164,
    "ci_low_min": -6.0357453790604225,
    "ci_high_max": -1.627318754848739,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|70": {
    "delta": -1.5651846130319835,
    "ci_low_min": -3.0336264808136293,
    "ci_high_max": -0.9505502139823664,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|50": {
    "delta": -0.7300984720580317,
    "ci_low_min": -1.1155009308150428,
    "ci_high_max": -0.4174251099444046,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|70": {
    "delta": -2.5471877776012755,
    "ci_low_min": -3.6074497637747345,
    "ci_high_max": -0.6922527244813153,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|50": {
    "delta": -0.8133554906190597,
    "ci_low_min": -1.3263584961996038,
    "ci_high_max": -0.48263184944193693,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|70": {
    "delta": -2.5717955404730852,
    "ci_low_min": -3.6162997846543106,
    "ci_high_max": -0.7513032623295304,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|50": {
    "delta": -0.7554146231552797,
    "ci_low_min": -1.1681479947310716,
    "ci_high_max": -0.44367599938816504,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|70": {
    "delta": -2.355472268504338,
    "ci_low_min": -3.478763155892416,
    "ci_high_max": -0.6300534574879252,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|50": {
    "delta": -0.17970618899479499,
    "ci_low_min": -0.731016183906743,
    "ci_high_max": 0.5494626968224062,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|70": {
    "delta": 0.037584822190254386,
    "ci_low_min": -0.0597128313032254,
    "ci_high_max": 0.3691692880277144,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.733555874369813,
    "ci_low_min": -1.1209581982308567,
    "ci_high_max": -0.423886828880642,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|70": {
    "delta": -2.57566565749129,
    "ci_low_min": -3.6222978620837165,
    "ci_high_max": -0.7360898544907649,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.8169918666807708,
    "ci_low_min": -1.3332923856101662,
    "ci_high_max": -0.48559685674165803,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|70": {
    "delta": -2.615979353361349,
    "ci_low_min": -3.648323479281609,
    "ci_high_max": -0.8191873971067061,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|50": {
    "delta": 0.5395613527716611,
    "ci_low_min": -0.1362033320603347,
    "ci_high_max": 1.1282803206532779,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|70": {
    "delta": 0.2779908623944796,
    "ci_low_min": -0.07170672163798164,
    "ci_high_max": 0.594614088818159,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|50": {
    "delta": -0.16963255314307446,
    "ci_low_min": -0.7087018826124211,
    "ci_high_max": 0.23951905664233247,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|70": {
    "delta": 0.04105054830285818,
    "ci_low_min": -0.033708861267237114,
    "ci_high_max": 0.3227457828883716,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|50": {
    "delta": 0.6198567764093402,
    "ci_low_min": -0.13689474952585687,
    "ci_high_max": 1.3670625745416192,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|70": {
    "delta": 0.3043029985061736,
    "ci_low_min": -0.102460223897911,
    "ci_high_max": 0.692623811154599,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|50": {
    "delta": 0.6158340029347613,
    "ci_low_min": -0.13505221721801774,
    "ci_high_max": 1.3500568885994508,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|70": {
    "delta": 0.3036131055328137,
    "ci_low_min": -0.100332906611116,
    "ci_high_max": 0.6880444965652848,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|50": {
    "delta": 8.594544806834008,
    "ci_low_min": 2.121319340881641,
    "ci_high_max": 11.796230244452344,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|70": {
    "delta": 5.994933929092255,
    "ci_low_min": 1.5528567831237075,
    "ci_high_max": 8.385464766556666,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|50": {
    "delta": 0.13516592994517396,
    "ci_low_min": -0.0637026693041399,
    "ci_high_max": 0.4570126734879802,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|70": {
    "delta": 0.08214616180529788,
    "ci_low_min": -0.10101749582914206,
    "ci_high_max": 0.2989533137259963,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|50": {
    "delta": 9.524441359264364,
    "ci_low_min": 2.6755949400649137,
    "ci_high_max": 12.317693591934326,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|70": {
    "delta": 6.647294517348906,
    "ci_low_min": 2.001554826175946,
    "ci_high_max": 8.717803257446791,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|50": {
    "delta": 9.454146817041584,
    "ci_low_min": 2.600264537743309,
    "ci_high_max": 12.28944827276615,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|70": {
    "delta": 6.601561091094173,
    "ci_low_min": 1.954858336411694,
    "ci_high_max": 8.698551615293352,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.25722475646301746,
    "ci_low_min": -0.7265009371489057,
    "ci_high_max": -0.07578074180231453,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.21439909016485595,
    "ci_low_min": -0.5989000277874734,
    "ci_high_max": -0.06962321048274703,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -2.6985499937103206,
    "ci_low_min": -7.070334996870365,
    "ci_high_max": -1.2645118368620518,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -2.17442039008462,
    "ci_low_min": -5.066527980248581,
    "ci_high_max": -1.2576228944006387,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|50": {
    "delta": -0.238292041689571,
    "ci_low_min": -0.6720022729238605,
    "ci_high_max": -0.0700416355967198,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|70": {
    "delta": -0.11612727598206618,
    "ci_low_min": -0.370396218246165,
    "ci_high_max": -0.017838065344298704,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|50": {
    "delta": -2.5345406395273216,
    "ci_low_min": -6.447361084339374,
    "ci_high_max": -1.16800614290192,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|70": {
    "delta": -1.602769435222238,
    "ci_low_min": -3.12469592961995,
    "ci_high_max": -1.0123879361460892,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.0034574023117812658,
    "ci_low_min": 8.499540973057051e-05,
    "ci_high_max": 0.014746855777621758,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.028477879890014417,
    "ci_low_min": 0.0031771727114946026,
    "ci_high_max": 0.13253940285262572,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.0036363760617111516,
    "ci_low_min": 0.0003104046862305587,
    "ci_high_max": 0.014753161869366725,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.044183812888263674,
    "ci_low_min": 0.005666738716227915,
    "ci_high_max": 0.1733756788858398,
    "heads": 3
   }
  },
  "v2xvit_seed2025": {
   "calibration8|H1_minus_PUBLIC|all|50": {
    "delta": 3.2572355297950346,
    "ci_low_min": 0.027710420765799722,
    "ci_high_max": 5.3175465354345635,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|all|70": {
    "delta": 2.132449902231258,
    "ci_low_min": -0.25809462154615354,
    "ci_high_max": 3.6058001618869793,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|50": {
    "delta": -14.889231393863739,
    "ci_low_min": -23.686807828884874,
    "ci_high_max": -6.527756945133878,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|70": {
    "delta": -13.571740655875828,
    "ci_low_min": -20.41906091822145,
    "ci_high_max": -6.1944670428274335,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|50": {
    "delta": 4.515793615556821,
    "ci_low_min": 1.6131621123953295,
    "ci_high_max": 6.391229939520201,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|70": {
    "delta": 3.111505485368589,
    "ci_low_min": 1.3244585292211735,
    "ci_high_max": 4.4920925256081174,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|50": {
    "delta": 5.027864649277153,
    "ci_low_min": 2.9399895307535915,
    "ci_high_max": 6.408459488570806,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|70": {
    "delta": 3.5713045369867444,
    "ci_low_min": 2.1186626610341928,
    "ci_high_max": 4.7529248706513725,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|50": {
    "delta": 0.8290583399841344,
    "ci_low_min": 0.13542908395850137,
    "ci_high_max": 1.7128338299233097,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|70": {
    "delta": 0.5418759669698355,
    "ci_low_min": 0.0978694323098221,
    "ci_high_max": 0.8520010731330092,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|50": {
    "delta": -0.9920000126753289,
    "ci_low_min": -2.062629573270738,
    "ci_high_max": -0.1458037542498829,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|70": {
    "delta": -0.41281987419949456,
    "ci_low_min": -1.314167276486013,
    "ci_high_max": -0.08179367952972605,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|50": {
    "delta": 0.9811569119393795,
    "ci_low_min": 0.2494513460770765,
    "ci_high_max": 1.9601553841880608,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|70": {
    "delta": 0.6268546046842545,
    "ci_low_min": 0.16626097529252873,
    "ci_high_max": 0.9592602612211873,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|50": {
    "delta": 1.0262711639668443,
    "ci_low_min": 0.3308470057347952,
    "ci_high_max": 1.9757763061113014,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|70": {
    "delta": 0.641052089066965,
    "ci_low_min": 0.1765566198523807,
    "ci_high_max": 0.9688075717709782,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|50": {
    "delta": 0.9767687223682723,
    "ci_low_min": 0.22352172121333885,
    "ci_high_max": 1.854913538406424,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|70": {
    "delta": 0.5728591862581615,
    "ci_low_min": 0.16409663015342196,
    "ci_high_max": 0.9494937711302829,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|50": {
    "delta": -0.8804478688540817,
    "ci_low_min": -1.9485238949537893,
    "ci_high_max": -0.1160227413279884,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|70": {
    "delta": -0.4129631425372793,
    "ci_low_min": -1.3144003349251423,
    "ci_high_max": -0.08194631444862566,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|50": {
    "delta": 1.1355381661182282,
    "ci_low_min": 0.33463147390945736,
    "ci_high_max": 2.075868618094711,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|70": {
    "delta": 0.6606038637306426,
    "ci_low_min": 0.24237976701748423,
    "ci_high_max": 1.0569436768111267,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|50": {
    "delta": 1.1780589016361773,
    "ci_low_min": 0.4124132039169126,
    "ci_high_max": 2.087115557677329,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|70": {
    "delta": 0.6755131175395945,
    "ci_low_min": 0.2485551767789076,
    "ci_high_max": 1.0641571907062286,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|50": {
    "delta": 0.7766108374127944,
    "ci_low_min": 0.12946981188062248,
    "ci_high_max": 1.5832490212310417,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|70": {
    "delta": 0.53596207536827,
    "ci_low_min": 0.10278388098910361,
    "ci_high_max": 0.8301779393109592,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|50": {
    "delta": -0.570752026809681,
    "ci_low_min": -1.440354779011259,
    "ci_high_max": 0.5654450189291342,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|70": {
    "delta": -0.11210745238072188,
    "ci_low_min": -0.5245136552392957,
    "ci_high_max": 0.037430789498844264,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|50": {
    "delta": 0.8799290743756009,
    "ci_low_min": 0.1909982824442018,
    "ci_high_max": 1.7536034308933777,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|70": {
    "delta": 0.5895913712010573,
    "ci_low_min": 0.12128954175167159,
    "ci_high_max": 0.9201951061804359,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|50": {
    "delta": 0.9227818304157722,
    "ci_low_min": 0.2847457176170847,
    "ci_high_max": 1.7603791008552405,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|70": {
    "delta": 0.6029243892609202,
    "ci_low_min": 0.1264382549028295,
    "ci_high_max": 0.9221281890187484,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|50": {
    "delta": 0.12932242709362166,
    "ci_low_min": 0.035816510604719375,
    "ci_high_max": 0.23916026081571218,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|70": {
    "delta": 0.16857308486340136,
    "ci_low_min": -0.0021840527348635057,
    "ci_high_max": 0.27160334621478455,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|50": {
    "delta": -0.2827633331247246,
    "ci_low_min": -1.4942697368051263,
    "ci_high_max": 0.048255362130131374,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|70": {
    "delta": -0.09836529085960422,
    "ci_low_min": -0.3036924812830481,
    "ci_high_max": 0.0008641900430581105,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|50": {
    "delta": 0.16931064030008733,
    "ci_low_min": 0.07038542500443556,
    "ci_high_max": 0.3156399695461326,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|70": {
    "delta": 0.19218903545482627,
    "ci_low_min": 0.016109128071441783,
    "ci_high_max": 0.2878852444785561,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|50": {
    "delta": 0.17531843133776684,
    "ci_low_min": 0.07381120738351292,
    "ci_high_max": 0.3209825144104756,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|70": {
    "delta": 0.1965256365438203,
    "ci_low_min": 0.01641073857031188,
    "ci_high_max": 0.2991917520621605,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|50": {
    "delta": 0.057382708645903335,
    "ci_low_min": 0.012153714858453046,
    "ci_high_max": 0.11296440103116723,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|70": {
    "delta": 0.08794406861333452,
    "ci_low_min": 0.054251469265301375,
    "ci_high_max": 0.1163400979966706,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|50": {
    "delta": -0.1182703119835935,
    "ci_low_min": -0.9631783738573308,
    "ci_high_max": 0.18487936807278893,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|70": {
    "delta": -0.09361855062402924,
    "ci_low_min": -0.44706784215225454,
    "ci_high_max": 0.004578319463881542,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|50": {
    "delta": 0.0763693358214302,
    "ci_low_min": 0.005635183433976376,
    "ci_high_max": 0.17560360155894372,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|70": {
    "delta": 0.10398334529222097,
    "ci_low_min": 0.06972327028103305,
    "ci_high_max": 0.12981273981389613,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|50": {
    "delta": 0.07645569203430587,
    "ci_low_min": 0.004494629277031593,
    "ci_high_max": 0.17906697636413327,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|70": {
    "delta": 0.1063049258830328,
    "ci_low_min": 0.07302302144269782,
    "ci_high_max": 0.13134528613208118,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|50": {
    "delta": -2.1723831223667105,
    "ci_low_min": -3.502811858144544,
    "ci_high_max": -1.369286212659258,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|70": {
    "delta": -2.806690329995751,
    "ci_low_min": -4.11666817393065,
    "ci_high_max": -1.8278261794265742,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|50": {
    "delta": -14.889231393863739,
    "ci_low_min": -23.686807828884874,
    "ci_high_max": -6.527756945133878,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|70": {
    "delta": -13.571740655875828,
    "ci_low_min": -20.41906091822145,
    "ci_high_max": -6.1944670428274335,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -1.2316633583899186,
    "ci_low_min": -2.2113168403225067,
    "ci_high_max": -0.5373268102400361,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -2.105708225759239,
    "ci_low_min": -3.2100873678298965,
    "ci_high_max": -1.0747193884856883,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -0.8658943512391772,
    "ci_low_min": -1.2785248118556702,
    "ci_high_max": -0.46811298241594174,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -1.7555341548000694,
    "ci_low_min": -2.7026569064721415,
    "ci_high_max": -0.9337893636478485,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.7433742857809497,
    "ci_low_min": -1.1552934870999645,
    "ci_high_max": -0.35095348934805837,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -1.5810215604853681,
    "ci_low_min": -2.4874476150257823,
    "ci_high_max": -0.8051595431591351,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.3854100576484143,
    "ci_low_min": 0.03194231734413302,
    "ci_high_max": 1.072060436324787,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.06485342044338438,
    "ci_low_min": -0.0004950979794907439,
    "ci_high_max": 0.29280706512628285,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -0.7883664670259094,
    "ci_low_min": -1.222453693079158,
    "ci_high_max": -0.3945785987554373,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -1.6790103458478285,
    "ci_low_min": -2.5803440357991243,
    "ci_high_max": -0.9119374177161461,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -0.8658943512391772,
    "ci_low_min": -1.2785248118556702,
    "ci_high_max": -0.46811298241594174,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -1.7555341548000694,
    "ci_low_min": -2.7026569064721415,
    "ci_high_max": -0.9337893636478485,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|50": {
    "delta": -1.982751905033832,
    "ci_low_min": -3.322056602049729,
    "ci_high_max": -1.1378705158552127,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|70": {
    "delta": -2.058005701749915,
    "ci_low_min": -3.311125745844963,
    "ci_high_max": -1.1836768996558278,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|50": {
    "delta": -14.527807571580547,
    "ci_low_min": -23.3869274589378,
    "ci_high_max": -6.237257080323959,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|70": {
    "delta": -11.68920046231141,
    "ci_low_min": -18.13711239395098,
    "ci_high_max": -4.036861949127722,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|50": {
    "delta": -1.1192117442363099,
    "ci_low_min": -2.133376550685597,
    "ci_high_max": -0.4253283294062339,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|70": {
    "delta": -1.4749153158144566,
    "ci_low_min": -2.5479898076256786,
    "ci_high_max": -0.5039672997062059,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|50": {
    "delta": -0.6927084187231477,
    "ci_low_min": -1.0979472715720513,
    "ci_high_max": -0.313636481175945,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|70": {
    "delta": -1.1120217735778415,
    "ci_low_min": -1.9764709312349609,
    "ci_high_max": -0.4201135056692397,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|50": {
    "delta": -0.612993156759733,
    "ci_low_min": -1.0121275058548447,
    "ci_high_max": -0.2621015098707023,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|70": {
    "delta": -1.0702134028902843,
    "ci_low_min": -1.85817606631369,
    "ci_high_max": -0.4746082546087094,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|50": {
    "delta": 0.32921361044071773,
    "ci_low_min": -0.034173897841012386,
    "ci_high_max": 0.9320839963328474,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|70": {
    "delta": 0.06485745893490484,
    "ci_low_min": -0.0004950979794907439,
    "ci_high_max": 0.29280706512628285,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.6981369443968314,
    "ci_low_min": -1.1075902031297016,
    "ci_high_max": -0.33091856418217924,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.1639601736023149,
    "ci_low_min": -1.9844423110455067,
    "ci_high_max": -0.545452712844842,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.7151349895768959,
    "ci_low_min": -1.11560405162474,
    "ci_high_max": -0.3424580853108326,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.1901169085928605,
    "ci_low_min": -2.026655576760401,
    "ci_high_max": -0.5494400707104057,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|50": {
    "delta": 0.4603847903998286,
    "ci_low_min": 0.0033545799010353183,
    "ci_high_max": 1.0103853254882407,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|70": {
    "delta": 0.32958606840152055,
    "ci_low_min": 0.031796580899536415,
    "ci_high_max": 0.5662142507567509,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|50": {
    "delta": 0.3834738376956892,
    "ci_low_min": -0.13714656776580725,
    "ci_high_max": 1.129595524217958,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|70": {
    "delta": -0.036803379807286284,
    "ci_low_min": -0.290778564688706,
    "ci_high_max": 0.037295233288492824,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|50": {
    "delta": 0.46051048630224517,
    "ci_low_min": -0.04569042703986907,
    "ci_high_max": 1.0273716824464358,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|70": {
    "delta": 0.3609155273476669,
    "ci_low_min": 0.041488989473020155,
    "ci_high_max": 0.5980373052583221,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|50": {
    "delta": 0.4694862409014509,
    "ci_low_min": -0.05168166169437658,
    "ci_high_max": 1.0354663269976108,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|70": {
    "delta": 0.3689978273172964,
    "ci_low_min": 0.044951849865398595,
    "ci_high_max": 0.5998127968419737,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|50": {
    "delta": 4.631350855706273,
    "ci_low_min": 2.171660137839482,
    "ci_high_max": 6.421948091148533,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|70": {
    "delta": 2.983981529872281,
    "ci_low_min": 1.506541639357237,
    "ci_high_max": 4.175144682384677,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|50": {
    "delta": 0.1097180966292844,
    "ci_low_min": -0.76587847971711,
    "ci_high_max": 1.2439258754195148,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|70": {
    "delta": -0.07328041903610465,
    "ci_low_min": -0.2814403250245369,
    "ci_high_max": 0.21944598743174026,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|50": {
    "delta": 4.979073974307416,
    "ci_low_min": 2.3679728724250104,
    "ci_high_max": 6.91297114130275,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|70": {
    "delta": 3.219865834349811,
    "ci_low_min": 1.737497187930245,
    "ci_high_max": 4.484777240093299,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|50": {
    "delta": 5.117712283485214,
    "ci_low_min": 2.606387553567421,
    "ci_high_max": 6.929717115002582,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|70": {
    "delta": 3.2969923778585226,
    "ci_low_min": 1.7821787632365504,
    "ci_high_max": 4.59520667179568,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -1.429008836585761,
    "ci_low_min": -2.895665845252311,
    "ci_high_max": -0.42558597066434206,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -1.2256687695103825,
    "ci_low_min": -2.6423913709778466,
    "ci_high_max": -0.3201056391775959,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -15.274641451512153,
    "ci_low_min": -23.71921208743542,
    "ci_high_max": -7.434291474795675,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -13.636594076319213,
    "ci_low_min": -20.503296383312637,
    "ci_high_max": -6.2789657713744065,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": -0.4432968913640091,
    "ci_low_min": -1.4452236753290444,
    "ci_high_max": 2.978380692297833e-06,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": -0.4266978799114109,
    "ci_low_min": -1.420692969503957,
    "ci_high_max": 2.0930625135306905e-06,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|50": {
    "delta": -1.369758748274099,
    "ci_low_min": -2.8502386509284356,
    "ci_high_max": -0.35828965571473514,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|70": {
    "delta": -0.987792298859631,
    "ci_low_min": -2.296701207729014,
    "ci_high_max": -0.18972003911714702,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|50": {
    "delta": -14.857021182021265,
    "ci_low_min": -23.381568452572694,
    "ci_high_max": -7.058786467016027,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|70": {
    "delta": -11.754057921246314,
    "ci_low_min": -18.266662087426532,
    "ci_high_max": -4.200707066649757,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|50": {
    "delta": -0.42107479983947843,
    "ci_low_min": -1.4246066657230079,
    "ci_high_max": 0.04418304726785562,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|70": {
    "delta": -0.31095514221214177,
    "ci_low_min": -1.2374571888336514,
    "ci_high_max": 0.13382312608867764,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.022426570853748256,
    "ci_low_min": 0.005232077063966845,
    "ci_high_max": 0.04831763227421959,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.07809513501501897,
    "ci_low_min": 0.018025419217803006,
    "ci_high_max": 0.14141588908083955,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|50": {
    "delta": 2.837350398691948,
    "ci_low_min": 1.4177265968488024,
    "ci_high_max": 4.442108465271957,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|70": {
    "delta": 2.2164426549287484,
    "ci_low_min": 1.226085842520504,
    "ci_high_max": 3.3395565707655677,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|50": {
    "delta": -2.6707176282214724,
    "ci_low_min": -5.229601253157055,
    "ci_high_max": -0.601603247745065,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|70": {
    "delta": -2.324298696255132,
    "ci_low_min": -4.482625797075778,
    "ci_high_max": -0.7370580367482261,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|50": {
    "delta": 3.753084181448102,
    "ci_low_min": 2.2808201844590297,
    "ci_high_max": 5.390182828727289,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|70": {
    "delta": 2.926521696230599,
    "ci_low_min": 1.9056613110055578,
    "ci_high_max": 4.1473777704307615,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|50": {
    "delta": 3.724978196481004,
    "ci_low_min": 2.257234386702727,
    "ci_high_max": 5.3772705543266355,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|70": {
    "delta": 2.907432043957504,
    "ci_low_min": 1.873996817505902,
    "ci_high_max": 4.121293333269127,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|50": {
    "delta": 0.33439441173400536,
    "ci_low_min": 0.1562200830931797,
    "ci_high_max": 0.5557416282437483,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|70": {
    "delta": 0.4240184085299366,
    "ci_low_min": 0.2315911088054051,
    "ci_high_max": 0.6564478230599474,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|50": {
    "delta": -0.44125770504393813,
    "ci_low_min": -0.9308597324858536,
    "ci_high_max": -0.03648463068950158,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|70": {
    "delta": -0.3521741442323882,
    "ci_low_min": -0.7188836485166192,
    "ci_high_max": -0.08991452661861998,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|50": {
    "delta": 0.46594665457310686,
    "ci_low_min": 0.2847738703079835,
    "ci_high_max": 0.6996791838599992,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|70": {
    "delta": 0.5482257213806297,
    "ci_low_min": 0.3298071845280826,
    "ci_high_max": 0.8215783991633686,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|50": {
    "delta": 0.4619544489839787,
    "ci_low_min": 0.2799416029187548,
    "ci_high_max": 0.6966790727433504,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|70": {
    "delta": 0.5466941414192282,
    "ci_low_min": 0.32896528998995234,
    "ci_high_max": 0.8172565567524857,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|50": {
    "delta": 0.4404188043539297,
    "ci_low_min": 0.22770452212616227,
    "ci_high_max": 0.7033665332963573,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|70": {
    "delta": 0.46962933663176426,
    "ci_low_min": 0.2634453758845222,
    "ci_high_max": 0.7302647209341473,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|50": {
    "delta": -0.378903216476895,
    "ci_low_min": -0.755471029601305,
    "ci_high_max": -0.06240958133412042,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|70": {
    "delta": -0.3091874060460498,
    "ci_low_min": -0.6100720641781818,
    "ci_high_max": -0.09178824443583515,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|50": {
    "delta": 0.5801191520677568,
    "ci_low_min": 0.3695540304731601,
    "ci_high_max": 0.8690290456917796,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|70": {
    "delta": 0.5954954137898696,
    "ci_low_min": 0.3611055151452812,
    "ci_high_max": 0.888090774546356,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|50": {
    "delta": 0.5753413280502429,
    "ci_low_min": 0.3657518614066862,
    "ci_high_max": 0.8657745679017028,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|70": {
    "delta": 0.5929961534674059,
    "ci_low_min": 0.35839379955759726,
    "ci_high_max": 0.8856746585102884,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|50": {
    "delta": 0.3616110095462943,
    "ci_low_min": 0.19411761880853443,
    "ci_high_max": 0.5789828593281241,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|70": {
    "delta": 0.44161317187050503,
    "ci_low_min": 0.24934188640166832,
    "ci_high_max": 0.675143753750811,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|50": {
    "delta": -0.16602103135910795,
    "ci_low_min": -0.4732205445982389,
    "ci_high_max": 0.07055502773939727,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|70": {
    "delta": -0.15214696816830062,
    "ci_low_min": -0.35317649526450207,
    "ci_high_max": -0.010019681255185906,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|50": {
    "delta": 0.4525969221657533,
    "ci_low_min": 0.2700757360684475,
    "ci_high_max": 0.6816630024212855,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|70": {
    "delta": 0.5372816790615952,
    "ci_low_min": 0.31835161420000685,
    "ci_high_max": 0.8086412559647614,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|50": {
    "delta": 0.4486925939162442,
    "ci_low_min": 0.2677239004394035,
    "ci_high_max": 0.6789127514623369,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|70": {
    "delta": 0.5358405152029135,
    "ci_low_min": 0.31838387431486986,
    "ci_high_max": 0.8069577307113909,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|50": {
    "delta": 0.07476638150809833,
    "ci_low_min": -0.012686053686407383,
    "ci_high_max": 0.16941181763860502,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|70": {
    "delta": 0.06692096009520772,
    "ci_low_min": -0.0001403587812058846,
    "ci_high_max": 0.14666481019850242,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|50": {
    "delta": -0.12722168298128148,
    "ci_low_min": -0.3146896634489102,
    "ci_high_max": -0.004000785302789663,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|70": {
    "delta": -0.02409610180386797,
    "ci_low_min": -0.0820506116816457,
    "ci_high_max": 0.018149732827797995,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|50": {
    "delta": 0.10923466300295104,
    "ci_low_min": 0.02524656590075427,
    "ci_high_max": 0.20571181166120442,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|70": {
    "delta": 0.08066873932790959,
    "ci_low_min": 0.006183653399430699,
    "ci_high_max": 0.1689724604294536,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|50": {
    "delta": 0.1085789966835146,
    "ci_low_min": 0.025155613756340945,
    "ci_high_max": 0.20478094219069634,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|70": {
    "delta": 0.08168326448365566,
    "ci_low_min": 0.006531573689129289,
    "ci_high_max": 0.17128007195499256,
    "heads": 3
   },
   "val21|H1_minus_window|all|50": {
    "delta": 0.02417172523654661,
    "ci_low_min": -0.0005948032541291502,
    "ci_high_max": 0.051130916204737246,
    "heads": 3
   },
   "val21|H1_minus_window|all|70": {
    "delta": 0.026750856797444083,
    "ci_low_min": -0.0035761228617354757,
    "ci_high_max": 0.05601163108867002,
    "heads": 3
   },
   "val21|H1_minus_window|zero|50": {
    "delta": -0.02307261141753732,
    "ci_low_min": -0.06579294652130781,
    "ci_high_max": 0.007068659065837478,
    "heads": 3
   },
   "val21|H1_minus_window|zero|70": {
    "delta": -0.008018019611787016,
    "ci_low_min": -0.04424858192836316,
    "ci_high_max": 0.02352045543580547,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|50": {
    "delta": 0.03191438732503116,
    "ci_low_min": 0.0045215745909795045,
    "ci_high_max": 0.06282401419152517,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|70": {
    "delta": 0.03323101606264345,
    "ci_low_min": -0.0018213596206293479,
    "ci_high_max": 0.06692731806217565,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|50": {
    "delta": 0.03168249088705958,
    "ci_low_min": 0.00449262124890959,
    "ci_high_max": 0.06228589597574965,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|70": {
    "delta": 0.0321624188668442,
    "ci_low_min": -0.0018136820483608315,
    "ci_high_max": 0.06507587750933953,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|50": {
    "delta": -1.1392221755745975,
    "ci_low_min": -1.7480703341546537,
    "ci_high_max": -0.6616190917052224,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|70": {
    "delta": -1.7765376451269834,
    "ci_low_min": -2.5681444581209583,
    "ci_high_max": -1.1721113048918697,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|50": {
    "delta": -2.6707176282214724,
    "ci_low_min": -5.229601253157055,
    "ci_high_max": -0.601603247745065,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|70": {
    "delta": -2.324298696255132,
    "ci_low_min": -4.482625797075778,
    "ci_high_max": -0.7370580367482261,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -0.8383280667013651,
    "ci_low_min": -1.2074867740416468,
    "ci_high_max": -0.5102834011406591,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -1.6578852683509784,
    "ci_low_min": -2.342119101019271,
    "ci_high_max": -1.102063410229301,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -0.886626813757232,
    "ci_low_min": -1.284696497011718,
    "ci_high_max": -0.5331887238602819,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -1.6921085429020362,
    "ci_low_min": -2.4059109494350515,
    "ci_high_max": -1.1211738060995604,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.7699268479966008,
    "ci_low_min": -1.131323577800398,
    "ci_high_max": -0.4514559611718613,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -1.4529338650103416,
    "ci_low_min": -2.0824702319771426,
    "ci_high_max": -0.9416991128958163,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": -0.06728912768628466,
    "ci_low_min": -0.1835467292927647,
    "ci_high_max": 0.0345866389242301,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": -0.007470620979224425,
    "ci_low_min": -0.040531169783806845,
    "ci_high_max": 0.022983565788288543,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -0.8383280667013651,
    "ci_low_min": -1.2074867740416468,
    "ci_high_max": -0.5102834011406591,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -1.6578852683509784,
    "ci_low_min": -2.342119101019271,
    "ci_high_max": -1.102063410229301,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -0.886626813757232,
    "ci_low_min": -1.284696497011718,
    "ci_high_max": -0.5331887238602819,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -1.6921085429020362,
    "ci_low_min": -2.4059109494350515,
    "ci_high_max": -1.1211738060995604,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|50": {
    "delta": -0.9378518445637335,
    "ci_low_min": -1.4964069024292996,
    "ci_high_max": -0.48480091967335637,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|70": {
    "delta": -1.2686621286813657,
    "ci_low_min": -1.9488913698530494,
    "ci_high_max": -0.7312514148386255,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|50": {
    "delta": -2.5109235217059713,
    "ci_low_min": -4.948591949278552,
    "ci_high_max": -0.5442158848971778,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|70": {
    "delta": -1.7683554545988944,
    "ci_low_min": -3.5077378320805,
    "ci_high_max": -0.4771741158888628,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|50": {
    "delta": -0.680179160209344,
    "ci_low_min": -1.0762391116896521,
    "ci_high_max": -0.34848106260887085,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|70": {
    "delta": -1.1987478788704564,
    "ci_low_min": -1.8357478959332227,
    "ci_high_max": -0.6627682464759408,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|50": {
    "delta": -0.6783316162806775,
    "ci_low_min": -1.0694914865018423,
    "ci_high_max": -0.3487286851129877,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|70": {
    "delta": -1.191396915503482,
    "ci_low_min": -1.8228451672244057,
    "ci_high_max": -0.6600951503518042,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|50": {
    "delta": -0.6006568749161877,
    "ci_low_min": -0.9516943908122596,
    "ci_high_max": -0.30105016009773244,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|70": {
    "delta": -1.034934333650715,
    "ci_low_min": -1.6070554116744624,
    "ci_high_max": -0.5733841616049103,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|50": {
    "delta": -0.025893321170566235,
    "ci_low_min": -0.13799802863049404,
    "ci_high_max": 0.0541701275459613,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|70": {
    "delta": -0.0042283316884000515,
    "ci_low_min": -0.03731737999461453,
    "ci_high_max": 0.02412460126619979,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.6838145710757288,
    "ci_low_min": -1.0759495399055927,
    "ci_high_max": -0.35330466271574423,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.2105779039201654,
    "ci_low_min": -1.8490555965519637,
    "ci_high_max": -0.6786325892529814,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.6970869384042923,
    "ci_low_min": -1.1017725609241882,
    "ci_high_max": -0.35824132339600506,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.2058438365578965,
    "ci_low_min": -1.8373452399478363,
    "ci_high_max": -0.6803421045285628,
    "heads": 3
   },
   "val21|H1_minus_N0|all|50": {
    "delta": 0.06033506775097427,
    "ci_low_min": -0.04785934523332278,
    "ci_high_max": 0.1672973673042101,
    "heads": 3
   },
   "val21|H1_minus_N0|all|70": {
    "delta": 0.0038446277919016816,
    "ci_low_min": -0.24297489023917315,
    "ci_high_max": 0.1942174132135296,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|50": {
    "delta": -0.2873531710038151,
    "ci_low_min": -0.8861287529706207,
    "ci_high_max": 0.2782761220634325,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|70": {
    "delta": -0.020842917319943883,
    "ci_low_min": -0.06267139844418752,
    "ci_high_max": 0.02509855370871994,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|50": {
    "delta": 0.12279874513603772,
    "ci_low_min": 0.03986207150849337,
    "ci_high_max": 0.19229459882382044,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|70": {
    "delta": 0.005274026268153875,
    "ci_low_min": -0.28088993897371817,
    "ci_high_max": 0.2276532163577623,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|50": {
    "delta": 0.1164269991570895,
    "ci_low_min": 0.025638175514371486,
    "ci_high_max": 0.19096954727433219,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|70": {
    "delta": 0.005994234063592785,
    "ci_low_min": -0.27834235647524536,
    "ci_high_max": 0.22716362744992616,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|50": {
    "delta": 4.22020043287515,
    "ci_low_min": 3.1300283257051995,
    "ci_high_max": 5.235193983716941,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|70": {
    "delta": 2.534260328912294,
    "ci_low_min": 1.7515439031242626,
    "ci_high_max": 3.3341443110274644,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|50": {
    "delta": 0.11696097969661896,
    "ci_low_min": -0.10044724086434886,
    "ci_high_max": 0.35142797351209765,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|70": {
    "delta": -0.0746048267402178,
    "ci_low_min": -0.21088423537260095,
    "ci_high_max": -0.00432817578633885,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|50": {
    "delta": 4.902772339508871,
    "ci_low_min": 3.7446213512688558,
    "ci_high_max": 6.037619093318836,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|70": {
    "delta": 2.9590807840895224,
    "ci_low_min": 2.1025962122289537,
    "ci_high_max": 3.915438757845751,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|50": {
    "delta": 4.868411009620412,
    "ci_low_min": 3.70542034329629,
    "ci_high_max": 6.005477694631743,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|70": {
    "delta": 2.938854901267424,
    "ci_low_min": 2.0905339819323707,
    "ci_high_max": 3.90699161710202,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.3692953275779966,
    "ci_low_min": -0.7400396131107292,
    "ci_high_max": -0.07533288638330102,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.3236037801166418,
    "ci_low_min": -0.6271284352342246,
    "ci_high_max": -0.08826129387518324,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -2.6034285005351876,
    "ci_low_min": -5.08863063939653,
    "ci_high_max": -0.5863056861948214,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -2.3168280752759074,
    "ci_low_min": -4.493614816452299,
    "ci_high_max": -0.7351217924782745,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|50": {
    "delta": -0.33719496964754586,
    "ci_low_min": -0.6732182544742698,
    "ci_high_max": -0.06774485093135106,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|70": {
    "delta": -0.23372779503065053,
    "ci_low_min": -0.47940769844175146,
    "ci_high_max": -0.05379496586804537,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|50": {
    "delta": -2.4850302005354052,
    "ci_low_min": -4.890412663051125,
    "ci_high_max": -0.5163510879179302,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|70": {
    "delta": -1.7641271229104944,
    "ci_low_min": -3.5113373695011374,
    "ci_high_max": -0.4684126391037655,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.0036354108663848215,
    "ci_low_min": -0.004359958859427237,
    "ci_high_max": 0.015033969241839085,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.011830025049709056,
    "ci_low_min": 0.0014581554742802538,
    "ci_high_max": 0.027958002419725056,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.01875532212361482,
    "ci_low_min": -0.001770707805365479,
    "ci_high_max": 0.05257396490507115,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.014446921054414474,
    "ci_low_min": 0.0032412880256407206,
    "ci_high_max": 0.029918793201746015,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|50": {
    "delta": 4.54194843299445,
    "ci_low_min": 1.0265334744342138,
    "ci_high_max": 5.975746067128494,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|70": {
    "delta": 4.124065977283029,
    "ci_low_min": 1.247681252357816,
    "ci_high_max": 5.336600276270297,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|50": {
    "delta": -3.235429564899088,
    "ci_low_min": -6.859869369123304,
    "ci_high_max": -2.1532634973831617,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|70": {
    "delta": -3.073961542761959,
    "ci_low_min": -7.346115984701236,
    "ci_high_max": -1.7894557117312537,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|50": {
    "delta": 5.341853779692229,
    "ci_low_min": 2.161879665525366,
    "ci_high_max": 6.437092984588121,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|70": {
    "delta": 4.862281160683541,
    "ci_low_min": 2.4255884690455214,
    "ci_high_max": 5.67314837560573,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|50": {
    "delta": 5.307215389058669,
    "ci_low_min": 2.135372276024328,
    "ci_high_max": 6.425552279587128,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|70": {
    "delta": 4.833433422152827,
    "ci_low_min": 2.3880391166393418,
    "ci_high_max": 5.6595651588086255,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|50": {
    "delta": 0.6279442421713384,
    "ci_low_min": 0.05658736729921641,
    "ci_high_max": 1.0536985540275885,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|70": {
    "delta": 0.8330664358195037,
    "ci_low_min": 0.15497017257937334,
    "ci_high_max": 1.1540772396378975,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|50": {
    "delta": -0.3834304086063156,
    "ci_low_min": -0.9335032910856864,
    "ci_high_max": 0.1010296459651159,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|70": {
    "delta": -0.24627373208375047,
    "ci_low_min": -0.7697783587524571,
    "ci_high_max": 0.08362965436851016,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|50": {
    "delta": 0.7372944486607196,
    "ci_low_min": 0.2278194345862717,
    "ci_high_max": 1.2193954963842297,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|70": {
    "delta": 0.952338660781507,
    "ci_low_min": 0.2551304683708161,
    "ci_high_max": 1.236814168371932,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|50": {
    "delta": 0.7321599017399288,
    "ci_low_min": 0.22286269484413798,
    "ci_high_max": 1.2139801319954522,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|70": {
    "delta": 0.946228569174489,
    "ci_low_min": 0.24834380555176044,
    "ci_high_max": 1.234810711702018,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|50": {
    "delta": 0.6337494507641471,
    "ci_low_min": 0.06484740594251887,
    "ci_high_max": 1.027895553040896,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|70": {
    "delta": 0.7546128253132878,
    "ci_low_min": -0.011241932087546667,
    "ci_high_max": 1.1187627508475697,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|50": {
    "delta": -0.3718241453687104,
    "ci_low_min": -0.9320306307178776,
    "ci_high_max": 0.10475557287844806,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|70": {
    "delta": -0.2885912692164349,
    "ci_low_min": -0.7475606674889083,
    "ci_high_max": -0.01820999200247927,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|50": {
    "delta": 0.7425572614080854,
    "ci_low_min": 0.23657554749297854,
    "ci_high_max": 1.181161214692817,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|70": {
    "delta": 0.8695074770352562,
    "ci_low_min": 0.06574908036031317,
    "ci_high_max": 1.2045616530656686,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|50": {
    "delta": 0.7374343065113133,
    "ci_low_min": 0.2298095142764814,
    "ci_high_max": 1.1674914428835736,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|70": {
    "delta": 0.8639450122867393,
    "ci_low_min": 0.06419433579449248,
    "ci_high_max": 1.2019464710985466,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|50": {
    "delta": 0.564052765642785,
    "ci_low_min": 0.09504801568630646,
    "ci_high_max": 0.8104845767090654,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|70": {
    "delta": 0.8035643537420185,
    "ci_low_min": 0.1864665360669333,
    "ci_high_max": 1.122012136650033,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|50": {
    "delta": -0.197767474864591,
    "ci_low_min": -0.5047492439046488,
    "ci_high_max": 0.30281975486549606,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|70": {
    "delta": -0.07381642458430804,
    "ci_low_min": -0.4588464034688339,
    "ci_high_max": 0.16167993307267056,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|50": {
    "delta": 0.647750343465764,
    "ci_low_min": 0.2216251180805461,
    "ci_high_max": 0.891719540882349,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|70": {
    "delta": 0.9020105517930072,
    "ci_low_min": 0.24241860179481148,
    "ci_high_max": 1.1776782186623564,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|50": {
    "delta": 0.6431980029375429,
    "ci_low_min": 0.216379170677312,
    "ci_high_max": 0.8826335824626146,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|70": {
    "delta": 0.8962105546060902,
    "ci_low_min": 0.23844935135324413,
    "ci_high_max": 1.1743535093729667,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|50": {
    "delta": 0.04273230005978235,
    "ci_low_min": -0.00371304817945779,
    "ci_high_max": 0.09483986098259922,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|70": {
    "delta": 0.05393043281470019,
    "ci_low_min": -0.009269239238961812,
    "ci_high_max": 0.17509639754744322,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|50": {
    "delta": -0.05698020965879399,
    "ci_low_min": -0.20864299609029507,
    "ci_high_max": 0.0880391037381287,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|70": {
    "delta": -0.09420884865270314,
    "ci_low_min": -0.4750643145098823,
    "ci_high_max": 0.02839186948138076,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|50": {
    "delta": 0.05341748457252512,
    "ci_low_min": 0.014859805361514766,
    "ci_high_max": 0.11977142082676233,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|70": {
    "delta": 0.07004331183366237,
    "ci_low_min": 0.0017670387756107083,
    "ci_high_max": 0.22541816753023383,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|50": {
    "delta": 0.05308391028445195,
    "ci_low_min": 0.014685017744516315,
    "ci_high_max": 0.11830675913781226,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|70": {
    "delta": 0.06961980284873921,
    "ci_low_min": 0.0016295233244375323,
    "ci_high_max": 0.22493639481066807,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|50": {
    "delta": 0.10483470568394655,
    "ci_low_min": 0.010803502025437783,
    "ci_high_max": 0.3129238775688882,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|70": {
    "delta": 0.07904361820619006,
    "ci_low_min": 0.007618996645137078,
    "ci_high_max": 0.24612859203263343,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|50": {
    "delta": -0.07196820445462986,
    "ci_low_min": -0.2529372726993399,
    "ci_high_max": 0.041762385805602716,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|70": {
    "delta": -0.012164460992768985,
    "ci_low_min": -0.11985311180719357,
    "ci_high_max": 0.021252313724024932,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|50": {
    "delta": 0.12410487634526628,
    "ci_low_min": 0.03172928142121645,
    "ci_high_max": 0.37342460117359005,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|70": {
    "delta": 0.08927250422053135,
    "ci_low_min": 0.009633070385263754,
    "ci_high_max": 0.2941779623730154,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|50": {
    "delta": 0.1232941467279763,
    "ci_low_min": 0.031635275558253094,
    "ci_high_max": 0.3682595801546842,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|70": {
    "delta": 0.08872286311101145,
    "ci_low_min": 0.009486502475571968,
    "ci_high_max": 0.292131708438522,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|50": {
    "delta": -1.0478378937531356,
    "ci_low_min": -2.0604719261235953,
    "ci_high_max": -0.5470194253743732,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|70": {
    "delta": -2.009223083939626,
    "ci_low_min": -2.730319492610181,
    "ci_high_max": -1.393495575100525,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|50": {
    "delta": -3.235429564899088,
    "ci_low_min": -6.859869369123304,
    "ci_high_max": -2.1532634973831617,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|70": {
    "delta": -3.073961542761959,
    "ci_low_min": -7.346115984701236,
    "ci_high_max": -1.7894557117312537,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -0.7623455759276823,
    "ci_low_min": -1.6062871089814925,
    "ci_high_max": -0.36018191733763893,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -1.860707290111866,
    "ci_low_min": -2.519385731009159,
    "ci_high_max": -1.1320694666678508,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -0.8258054264158451,
    "ci_low_min": -1.7419947810694751,
    "ci_high_max": -0.3905259339371223,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -1.899929493361924,
    "ci_low_min": -2.5967732937790915,
    "ci_high_max": -1.1896757073169573,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.7394166866780599,
    "ci_low_min": -1.4315473835641797,
    "ci_high_max": -0.3804065866136304,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -1.7110127831265534,
    "ci_low_min": -2.3003318329289324,
    "ci_high_max": -0.9413689321318244,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.09561571949797572,
    "ci_low_min": -0.6817974317800288,
    "ci_high_max": 1.7731638914303618,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.050546053356541165,
    "ci_low_min": 0.0005452721060805744,
    "ci_high_max": 0.2340730839127248,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -0.7623455759276823,
    "ci_low_min": -1.6062871089814925,
    "ci_high_max": -0.36018191733763893,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -1.860707290111866,
    "ci_low_min": -2.519385731009159,
    "ci_high_max": -1.1320694666678508,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -0.8258054264158451,
    "ci_low_min": -1.7419947810694751,
    "ci_high_max": -0.3905259339371223,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -1.899929493361924,
    "ci_low_min": -2.5967732937790915,
    "ci_high_max": -1.1896757073169573,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|50": {
    "delta": -0.8049601577216711,
    "ci_low_min": -1.5566443510602348,
    "ci_high_max": -0.45224880438373705,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|70": {
    "delta": -1.2905264191357257,
    "ci_low_min": -1.5167289465154794,
    "ci_high_max": -0.7675779073011915,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|50": {
    "delta": -3.010548487291757,
    "ci_low_min": -6.116399943296493,
    "ci_high_max": -2.072091237938837,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|70": {
    "delta": -2.2840106824396478,
    "ci_low_min": -4.800113541248663,
    "ci_high_max": -1.362573841641739,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|50": {
    "delta": -0.5375910126724932,
    "ci_low_min": -1.1056860057570257,
    "ci_high_max": -0.2664152818682514,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|70": {
    "delta": -1.1782329065985995,
    "ci_low_min": -1.4589620629036137,
    "ci_high_max": -0.49205660406387675,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|50": {
    "delta": -0.5808637192634336,
    "ci_low_min": -1.173171484342884,
    "ci_high_max": -0.30462028679652464,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|70": {
    "delta": -1.1879656683680082,
    "ci_low_min": -1.4636121666976387,
    "ci_high_max": -0.5180311452625279,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|50": {
    "delta": -0.5197433788680001,
    "ci_low_min": -0.9571556733330528,
    "ci_high_max": -0.29676729033483773,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|70": {
    "delta": -1.1064953332618377,
    "ci_low_min": -1.4212813869255152,
    "ci_high_max": -0.44195802431754216,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|50": {
    "delta": 0.10577578484021899,
    "ci_low_min": -0.6693724156532956,
    "ci_high_max": 1.7937566016988897,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|70": {
    "delta": 0.050370683173326825,
    "ci_low_min": 0.00044162871952231343,
    "ci_high_max": 0.23405098440236777,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.5409834330945671,
    "ci_low_min": -1.1195953141216968,
    "ci_high_max": -0.2728199160134537,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.2067948227810537,
    "ci_low_min": -1.477053488072174,
    "ci_high_max": -0.5332185527764721,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.5842773087989741,
    "ci_low_min": -1.1770575356713333,
    "ci_high_max": -0.30770699168305,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.2300683000407229,
    "ci_low_min": -1.497446320521952,
    "ci_high_max": -0.5693471468532026,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|50": {
    "delta": 0.22350749120097646,
    "ci_low_min": -0.17581140206877555,
    "ci_high_max": 0.8362233534949647,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|70": {
    "delta": 0.2987264076058788,
    "ci_low_min": -0.11804563104401185,
    "ci_high_max": 0.5892841543903722,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|50": {
    "delta": 0.030349068590865613,
    "ci_low_min": -0.435098779368877,
    "ci_high_max": 1.2430424840308552,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|70": {
    "delta": 0.06489196328214557,
    "ci_low_min": 0.00637138814513114,
    "ci_high_max": 0.23355027169149933,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|50": {
    "delta": 0.24603252038843948,
    "ci_low_min": -0.1719288490346096,
    "ci_high_max": 0.9038009032106707,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|70": {
    "delta": 0.3263677299902004,
    "ci_low_min": -0.15536458642357828,
    "ci_high_max": 0.6630275983570201,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|50": {
    "delta": 0.24445104576328447,
    "ci_low_min": -0.17018487021809198,
    "ci_high_max": 0.8947254063604518,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|70": {
    "delta": 0.3243362886464117,
    "ci_low_min": -0.15450668583988633,
    "ci_high_max": 0.648355415490706,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|50": {
    "delta": 5.360636095910455,
    "ci_low_min": 1.9325854122715356,
    "ci_high_max": 7.221118210946523,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|70": {
    "delta": 4.159639069713568,
    "ci_low_min": 1.6256164470999035,
    "ci_high_max": 5.2053776253382,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|50": {
    "delta": 0.12479280723792859,
    "ci_low_min": -0.5163675310499453,
    "ci_high_max": 1.3516104508003368,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|70": {
    "delta": -0.004308398975851446,
    "ci_low_min": -0.29234215453869905,
    "ci_high_max": 0.2486850710571974,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|50": {
    "delta": 5.934350238132832,
    "ci_low_min": 2.5477997862824577,
    "ci_high_max": 7.97370485040068,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|70": {
    "delta": 4.621267860597821,
    "ci_low_min": 2.0799247177156275,
    "ci_high_max": 5.4365865845590795,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|50": {
    "delta": 5.8912041666812955,
    "ci_low_min": 2.4960615081855253,
    "ci_high_max": 7.911231700333451,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|70": {
    "delta": 4.589556070101257,
    "ci_low_min": 2.0301624134424965,
    "ci_high_max": 5.427309580363722,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.30842120707507564,
    "ci_low_min": -0.7987615642459666,
    "ci_high_max": -0.09929906561998868,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.2982103008130726,
    "ci_low_min": -0.7461040018079792,
    "ci_high_max": -0.09526815074756823,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -3.3310452843970637,
    "ci_low_min": -8.311616888974854,
    "ci_high_max": -1.642075338655577,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -3.1245075961185003,
    "ci_low_min": -7.580443301517438,
    "ci_high_max": -1.8030569149417053,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|50": {
    "delta": -0.28521677885367086,
    "ci_low_min": -0.7450312977953732,
    "ci_high_max": -0.09160680360165292,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|70": {
    "delta": -0.18403108587388792,
    "ci_low_min": -0.5001910850140207,
    "ci_high_max": -0.03794853157342274,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|50": {
    "delta": -3.116324272131976,
    "ci_low_min": -7.631846650561878,
    "ci_high_max": -1.5316383313974504,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|70": {
    "delta": -2.3343813656129746,
    "ci_low_min": -4.9611836221874706,
    "ci_high_max": -1.4093017159518875,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.003392420422073883,
    "ci_low_min": -0.0011248493528262847,
    "ci_high_max": 0.016556666456721287,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.028561916182454183,
    "ci_low_min": 0.0033512992708502943,
    "ci_high_max": 0.11101621409025979,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.0034135895355404955,
    "ci_low_min": -0.001061122410367421,
    "ci_high_max": 0.016408834441161254,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.04210263167271459,
    "ci_low_min": 0.007512879372945758,
    "ci_high_max": 0.1435360601235433,
    "heads": 3
   }
  },
  "where2comm": {
   "calibration8|H1_minus_PUBLIC|all|50": {
    "delta": 4.467858176598232,
    "ci_low_min": 0.13366705162691456,
    "ci_high_max": 8.143051573244447,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|all|70": {
    "delta": 2.9859408192960046,
    "ci_low_min": 0.5132775697352541,
    "ci_high_max": 4.391243703754308,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|50": {
    "delta": -14.500030337026274,
    "ci_low_min": -22.84405184405106,
    "ci_high_max": -6.19724141119902,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|zero|70": {
    "delta": -14.026635629611974,
    "ci_low_min": -21.926821360906544,
    "ci_high_max": -6.360304144677678,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|50": {
    "delta": 5.605699676609471,
    "ci_low_min": 1.530444531987324,
    "ci_high_max": 9.135119413453818,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|colabelled|70": {
    "delta": 3.9489120904414747,
    "ci_low_min": 2.08338995944533,
    "ci_high_max": 5.020166340579845,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|50": {
    "delta": 6.232481356247618,
    "ci_low_min": 2.948763246534907,
    "ci_high_max": 9.249675561913627,
    "heads": 3
   },
   "calibration8|H1_minus_PUBLIC|nonzero|70": {
    "delta": 4.476000449396278,
    "ci_low_min": 3.1119153342444044,
    "ci_high_max": 5.120745516624743,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|50": {
    "delta": 0.5492116798201891,
    "ci_low_min": -0.4218467629427516,
    "ci_high_max": 1.7958310357425897,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|all|70": {
    "delta": 0.6801964195135403,
    "ci_low_min": 0.15990077521188528,
    "ci_high_max": 1.2873530668005162,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|50": {
    "delta": -2.2566144660220573,
    "ci_low_min": -4.965953933067232,
    "ci_high_max": 3.9890299223186396,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|zero|70": {
    "delta": 0.42020431768108324,
    "ci_low_min": -0.726837684066802,
    "ci_high_max": 3.6439407451033645,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|50": {
    "delta": 0.6873977240531843,
    "ci_low_min": -0.18561961148703077,
    "ci_high_max": 1.7167571609799777,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|colabelled|70": {
    "delta": 0.6871419140803425,
    "ci_low_min": 0.19704554491310802,
    "ci_high_max": 1.1864764202462046,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|50": {
    "delta": 0.8493070360663258,
    "ci_low_min": 0.22346560567386717,
    "ci_high_max": 1.759172368328764,
    "heads": 3
   },
   "calibration8|H1_minus_single_mean|nonzero|70": {
    "delta": 0.7046452968272092,
    "ci_low_min": 0.21616867965508108,
    "ci_high_max": 1.1865087400446979,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|50": {
    "delta": 0.9496639183152524,
    "ci_low_min": -0.09888973196483875,
    "ci_high_max": 2.382617907265686,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|all|70": {
    "delta": 0.9979361592719916,
    "ci_low_min": 0.21978554517251564,
    "ci_high_max": 1.8710903949568993,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|50": {
    "delta": -0.8617967590111798,
    "ci_low_min": -3.1900482387385107,
    "ci_high_max": 6.173428233978827,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|zero|70": {
    "delta": 0.409010983394315,
    "ci_low_min": -0.7427206705231378,
    "ci_high_max": 3.6468300945141365,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|50": {
    "delta": 1.0408530027195535,
    "ci_low_min": 0.13793214366635106,
    "ci_high_max": 2.2631026548746354,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|colabelled|70": {
    "delta": 1.0283752154073795,
    "ci_low_min": 0.3025111200239835,
    "ci_high_max": 1.7932706043912474,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|50": {
    "delta": 1.1428038547358124,
    "ci_low_min": 0.31575409285906764,
    "ci_high_max": 2.2866700988611695,
    "heads": 3
   },
   "calibration8|H1_minus_single_median|nonzero|70": {
    "delta": 1.056745213660714,
    "ci_low_min": 0.3242766348496864,
    "ci_high_max": 1.8168582150557635,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|50": {
    "delta": 0.5386741817954382,
    "ci_low_min": -0.40321621738593194,
    "ci_high_max": 1.7454842617751274,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|all|70": {
    "delta": 0.6793966821333536,
    "ci_low_min": 0.16945620783969773,
    "ci_high_max": 1.2783710964654733,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|50": {
    "delta": -2.0228676489242523,
    "ci_low_min": -4.900208032776731,
    "ci_high_max": 4.382248627188634,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|zero|70": {
    "delta": 0.4986795040357019,
    "ci_low_min": -0.6714161354930468,
    "ci_high_max": 3.640133216153316,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|50": {
    "delta": 0.6555747310654662,
    "ci_low_min": -0.18249680368307608,
    "ci_high_max": 1.6351790522478025,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|colabelled|70": {
    "delta": 0.6787701114446397,
    "ci_low_min": 0.19314933115911534,
    "ci_high_max": 1.1689050413111213,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|50": {
    "delta": 0.8150012645197128,
    "ci_low_min": 0.22185356195193934,
    "ci_high_max": 1.6767717474654384,
    "heads": 3
   },
   "calibration8|H1_minus_hold_last|nonzero|70": {
    "delta": 0.6961287270881987,
    "ci_low_min": 0.21131394796228395,
    "ci_high_max": 1.1726864902737661,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|50": {
    "delta": -0.042807672266552764,
    "ci_low_min": -0.48881065923199785,
    "ci_high_max": 0.28290844525782816,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|all|70": {
    "delta": 0.14702389599113985,
    "ci_low_min": -0.08144199498226286,
    "ci_high_max": 0.33856950439897204,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|50": {
    "delta": -0.24526611265110887,
    "ci_low_min": -1.270465817601643,
    "ci_high_max": 0.08775487186767678,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|zero|70": {
    "delta": 0.11910086414013203,
    "ci_low_min": -0.09977837986839351,
    "ci_high_max": 0.7454433755246728,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|50": {
    "delta": -0.025825272027963326,
    "ci_low_min": -0.4734129239661435,
    "ci_high_max": 0.31223249017586713,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|colabelled|70": {
    "delta": 0.1452817633106728,
    "ci_low_min": -0.1134987342275159,
    "ci_high_max": 0.36354009802650783,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|50": {
    "delta": -0.02405362042976833,
    "ci_low_min": -0.4795431037287236,
    "ci_high_max": 0.32430843844493396,
    "heads": 3
   },
   "calibration8|H1_minus_EMA|nonzero|70": {
    "delta": 0.1487105610124028,
    "ci_low_min": -0.11349378952138957,
    "ci_high_max": 0.380313523717554,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|50": {
    "delta": 0.04486986757995718,
    "ci_low_min": -0.011528004464089747,
    "ci_high_max": 0.10241754833985944,
    "heads": 3
   },
   "calibration8|H1_minus_window|all|70": {
    "delta": 0.18423634866975172,
    "ci_low_min": 0.09124186429365774,
    "ci_high_max": 0.29787309500373915,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|50": {
    "delta": 0.09203716591088096,
    "ci_low_min": -0.3689656120098016,
    "ci_high_max": 1.342298357502976,
    "heads": 3
   },
   "calibration8|H1_minus_window|zero|70": {
    "delta": 0.30118288656533326,
    "ci_low_min": -0.00018566271438196224,
    "ci_high_max": 1.5520433524982142,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|50": {
    "delta": 0.03814349693401198,
    "ci_low_min": 0.00029266358858226504,
    "ci_high_max": 0.06868184744462036,
    "heads": 3
   },
   "calibration8|H1_minus_window|colabelled|70": {
    "delta": 0.16756261704633366,
    "ci_low_min": 0.09832360363675977,
    "ci_high_max": 0.23409995948933693,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|50": {
    "delta": 0.03942223381797305,
    "ci_low_min": 0.0004680296970178688,
    "ci_high_max": 0.06961276253094598,
    "heads": 3
   },
   "calibration8|H1_minus_window|nonzero|70": {
    "delta": 0.1712746842891638,
    "ci_low_min": 0.09909031334230249,
    "ci_high_max": 0.23942675609931255,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|50": {
    "delta": -2.7985675173856586,
    "ci_low_min": -4.40430892259363,
    "ci_high_max": -1.487140739356974,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|all|70": {
    "delta": -3.532540125291741,
    "ci_low_min": -5.489831492083063,
    "ci_high_max": -1.7057807406946637,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|50": {
    "delta": -14.500030337026274,
    "ci_low_min": -22.84405184405106,
    "ci_high_max": -6.19724141119902,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|zero|70": {
    "delta": -14.026635629611974,
    "ci_low_min": -21.926821360906544,
    "ci_high_max": -6.360304144677678,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -2.087925498693238,
    "ci_low_min": -3.719961316433191,
    "ci_high_max": -0.5747149957705454,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -2.9335859961118964,
    "ci_low_min": -4.900355001694337,
    "ci_high_max": -1.0410480993771671,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.625878354039429,
    "ci_low_min": -3.2707268191884493,
    "ci_high_max": -0.5868144062137084,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -2.529658525404045,
    "ci_low_min": -4.411063347708272,
    "ci_high_max": -0.8688629219626488,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -1.3679005163252118,
    "ci_low_min": -2.7788960275666748,
    "ci_high_max": -0.47042874753536695,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -2.219064421766783,
    "ci_low_min": -3.9405224155602765,
    "ci_high_max": -0.7735541945883604,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 1.0694976874323459,
    "ci_low_min": -0.05086945830771583,
    "ci_high_max": 4.5898406755742185,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.7697614784480417,
    "ci_low_min": -0.008179397255122822,
    "ci_high_max": 3.960609055312775,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -1.5157298776663122,
    "ci_low_min": -3.183211087089958,
    "ci_high_max": -0.4869747366621212,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -2.4411606851936987,
    "ci_low_min": -4.371216347936953,
    "ci_high_max": -0.8388097982985236,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.625878354039429,
    "ci_low_min": -3.2707268191884493,
    "ci_high_max": -0.5868144062137084,
    "heads": 3
   },
   "calibration8|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -2.529658525404045,
    "ci_low_min": -4.411063347708272,
    "ci_high_max": -0.8688629219626488,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|50": {
    "delta": -2.5548863142165126,
    "ci_low_min": -4.17567278998575,
    "ci_high_max": -1.196801308262191,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|all|70": {
    "delta": -2.5786759183948127,
    "ci_low_min": -4.223689855973478,
    "ci_high_max": -1.0946566398115678,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|50": {
    "delta": -13.773323544881626,
    "ci_low_min": -22.30422192791089,
    "ci_high_max": -5.417031496376232,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|zero|70": {
    "delta": -11.82810367766667,
    "ci_low_min": -19.071551642563257,
    "ci_high_max": -4.2088239204842335,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|50": {
    "delta": -1.9330900783247291,
    "ci_low_min": -3.5738288636634064,
    "ci_high_max": -0.42191384300032286,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|colabelled|70": {
    "delta": -2.087032881084544,
    "ci_low_min": -3.798435947607264,
    "ci_high_max": -0.48706295779780684,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|50": {
    "delta": -1.4289930674026863,
    "ci_low_min": -3.043660342901436,
    "ci_high_max": -0.3961203277979092,
    "heads": 3
   },
   "calibration8|H1_minus_MA5|nonzero|70": {
    "delta": -1.688178069124561,
    "ci_low_min": -3.251173722399615,
    "ci_high_max": -0.43704578942067485,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|50": {
    "delta": -1.1987339475023002,
    "ci_low_min": -2.5729808954884312,
    "ci_high_max": -0.3406886643710462,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|all|70": {
    "delta": -1.5847228804968314,
    "ci_low_min": -2.9977089368456933,
    "ci_high_max": -0.48298810632372574,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|50": {
    "delta": 1.1535360254235911,
    "ci_low_min": -0.05084266348580968,
    "ci_high_max": 5.038115202838085,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|zero|70": {
    "delta": 0.7697597211709848,
    "ci_low_min": -0.008083982693063785,
    "ci_high_max": 3.9600844130821873,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|50": {
    "delta": -1.3948282126388705,
    "ci_low_min": -3.0156760103149005,
    "ci_high_max": -0.3871693779953711,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.7886702755696764,
    "ci_low_min": -3.3972474531057157,
    "ci_high_max": -0.5341172394967365,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|50": {
    "delta": -1.4486388084746409,
    "ci_low_min": -3.0640532425640377,
    "ci_high_max": -0.406970422008163,
    "heads": 3
   },
   "calibration8|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.8284578058513101,
    "ci_low_min": -3.433777668598586,
    "ci_high_max": -0.5336710137233176,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|50": {
    "delta": 0.8266000972584256,
    "ci_low_min": 0.1416992336786948,
    "ci_high_max": 1.8825177537693374,
    "heads": 3
   },
   "calibration8|H1_minus_N0|all|70": {
    "delta": 0.7531151349442003,
    "ci_low_min": 0.18248898973410724,
    "ci_high_max": 1.4726501672393568,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|50": {
    "delta": 1.8922909574890479,
    "ci_low_min": 0.07507055490142234,
    "ci_high_max": 8.557251899766078,
    "heads": 3
   },
   "calibration8|H1_minus_N0|zero|70": {
    "delta": 0.7257044345862056,
    "ci_low_min": -0.010629792867635945,
    "ci_high_max": 3.809948480104092,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|50": {
    "delta": 0.7144045097873951,
    "ci_low_min": 0.14020533493432047,
    "ci_high_max": 1.4973679642108966,
    "heads": 3
   },
   "calibration8|H1_minus_N0|colabelled|70": {
    "delta": 0.7386479272498008,
    "ci_low_min": 0.206848254764696,
    "ci_high_max": 1.360964138038213,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|50": {
    "delta": 0.7089302410253945,
    "ci_low_min": 0.09540575101836409,
    "ci_high_max": 1.5039916561979236,
    "heads": 3
   },
   "calibration8|H1_minus_N0|nonzero|70": {
    "delta": 0.755674856655915,
    "ci_low_min": 0.2117430197594798,
    "ci_high_max": 1.3750247774891862,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|50": {
    "delta": 5.680120166295883,
    "ci_low_min": 2.293067671562742,
    "ci_high_max": 8.361017138343469,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|all|70": {
    "delta": 3.791084684737162,
    "ci_low_min": 2.3061595936348294,
    "ci_high_max": 4.5637963130925066,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|50": {
    "delta": 1.4520672253728861,
    "ci_low_min": -0.7064861331702565,
    "ci_high_max": 8.509941947257218,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|zero|70": {
    "delta": 0.4797735563238395,
    "ci_low_min": -0.41019637331710984,
    "ci_high_max": 3.169983830772363,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|50": {
    "delta": 5.9769555768179385,
    "ci_low_min": 2.6088788149137527,
    "ci_high_max": 8.473331660841565,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|colabelled|70": {
    "delta": 4.023402823972826,
    "ci_low_min": 2.618564904395988,
    "ci_high_max": 4.758108965093664,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|50": {
    "delta": 6.113417373041766,
    "ci_low_min": 2.7396496606637366,
    "ci_high_max": 8.492817504211628,
    "heads": 3
   },
   "calibration8|H1_minus_EGO|nonzero|70": {
    "delta": 4.117221353441846,
    "ci_low_min": 2.697586886709639,
    "ci_high_max": 4.786605045884154,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -1.4306670010604468,
    "ci_low_min": -2.9584471901305647,
    "ci_high_max": -0.4471019770159294,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -1.3134757035249578,
    "ci_low_min": -2.7198368758147313,
    "ci_high_max": -0.4182818219309555,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -15.56952802445862,
    "ci_low_min": -24.552387218441194,
    "ci_high_max": -7.7291955048101855,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -14.796397108060015,
    "ci_low_min": -23.0655137708077,
    "ci_high_max": -7.268278782590663,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": -0.572195621026926,
    "ci_low_min": -1.8610860330659837,
    "ci_high_max": 1.2475081974550042e-06,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": -0.492425310918198,
    "ci_low_min": -1.642171991977989,
    "ci_high_max": 1.3044733861988789e-06,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|50": {
    "delta": -1.3561523667142126,
    "ci_low_min": -2.8953062832326966,
    "ci_high_max": -0.39032334339535796,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|all|70": {
    "delta": -0.9939530378979811,
    "ci_low_min": -2.264220355399555,
    "ci_high_max": -0.2163075640253583,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|50": {
    "delta": -14.926859570305217,
    "ci_low_min": -23.991605703100706,
    "ci_high_max": -7.1569316011653195,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|zero|70": {
    "delta": -12.597863398837655,
    "ci_low_min": -20.024174610522806,
    "ci_high_max": -5.456299965478646,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|50": {
    "delta": -0.5382618656858588,
    "ci_low_min": -1.8087174823494179,
    "ci_high_max": 0.035174563476022935,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|colabelled|70": {
    "delta": -0.2983626055148676,
    "ci_low_min": -1.3513088175299754,
    "ci_high_max": 0.20759686356812146,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.019645741071954603,
    "ci_low_min": 0.0020574376359725477,
    "ci_high_max": 0.03531445982578063,
    "heads": 3
   },
   "calibration8|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.14027973672674912,
    "ci_low_min": 0.045974869380077485,
    "ci_high_max": 0.21582455192707853,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|50": {
    "delta": 3.7359464470935486,
    "ci_low_min": 1.9545401014889447,
    "ci_high_max": 5.748226477582499,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|all|70": {
    "delta": 3.0493937140349936,
    "ci_low_min": 1.9913621382079563,
    "ci_high_max": 4.116969655223221,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|50": {
    "delta": -2.5447953789213833,
    "ci_low_min": -5.002564235405398,
    "ci_high_max": -0.5289776287831911,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|zero|70": {
    "delta": -2.7256306080532795,
    "ci_low_min": -4.936219263330885,
    "ci_high_max": -0.8417216735944713,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|50": {
    "delta": 4.8072705281749535,
    "ci_low_min": 2.8139027469117637,
    "ci_high_max": 7.264993224617256,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|colabelled|70": {
    "delta": 3.9685893529926184,
    "ci_low_min": 2.6870380086193917,
    "ci_high_max": 5.2699757971360075,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|50": {
    "delta": 4.773013379704149,
    "ci_low_min": 2.8043031203652182,
    "ci_high_max": 7.179840156076851,
    "heads": 3
   },
   "val21|H1_minus_PUBLIC|nonzero|70": {
    "delta": 3.9376139563873878,
    "ci_low_min": 2.6725691992030627,
    "ci_high_max": 5.201702267158323,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|50": {
    "delta": 0.460598460781019,
    "ci_low_min": 0.21367650257722107,
    "ci_high_max": 0.8230724346271352,
    "heads": 3
   },
   "val21|H1_minus_single_mean|all|70": {
    "delta": 0.4594260870958351,
    "ci_low_min": 0.2671912214919178,
    "ci_high_max": 0.6779592929494279,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|50": {
    "delta": -0.23808393363225852,
    "ci_low_min": -0.6385345128360117,
    "ci_high_max": 0.1300796381858401,
    "heads": 3
   },
   "val21|H1_minus_single_mean|zero|70": {
    "delta": -0.15263042186533937,
    "ci_low_min": -0.6047584751236077,
    "ci_high_max": 0.24242653951216583,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|50": {
    "delta": 0.5898758331522865,
    "ci_low_min": 0.3039925928930467,
    "ci_high_max": 1.0277173436216915,
    "heads": 3
   },
   "val21|H1_minus_single_mean|colabelled|70": {
    "delta": 0.5672744435963182,
    "ci_low_min": 0.3556748292765072,
    "ci_high_max": 0.8261437901607882,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|50": {
    "delta": 0.5807641640048947,
    "ci_low_min": 0.30331639185087766,
    "ci_high_max": 0.9935629030608909,
    "heads": 3
   },
   "val21|H1_minus_single_mean|nonzero|70": {
    "delta": 0.5570570789781542,
    "ci_low_min": 0.3514738576884321,
    "ci_high_max": 0.8133397370455486,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|50": {
    "delta": 0.5186806481325164,
    "ci_low_min": 0.21306346463615258,
    "ci_high_max": 0.9363209912308883,
    "heads": 3
   },
   "val21|H1_minus_single_median|all|70": {
    "delta": 0.41944071412011397,
    "ci_low_min": 0.15930165554489525,
    "ci_high_max": 0.7975197079553809,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|50": {
    "delta": -0.2028414909795989,
    "ci_low_min": -0.6515725037547226,
    "ci_high_max": 0.2406989939618025,
    "heads": 3
   },
   "val21|H1_minus_single_median|zero|70": {
    "delta": -0.1367716870604454,
    "ci_low_min": -0.5399849693890869,
    "ci_high_max": 0.25371193969821576,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|50": {
    "delta": 0.6528137255557264,
    "ci_low_min": 0.31514214473383273,
    "ci_high_max": 1.1371764851561084,
    "heads": 3
   },
   "val21|H1_minus_single_median|colabelled|70": {
    "delta": 0.5175207348404788,
    "ci_low_min": 0.2134189851444966,
    "ci_high_max": 0.9524965746865318,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|50": {
    "delta": 0.6415776302592349,
    "ci_low_min": 0.3138978255231139,
    "ci_high_max": 1.107042999853218,
    "heads": 3
   },
   "val21|H1_minus_single_median|nonzero|70": {
    "delta": 0.508376918473021,
    "ci_low_min": 0.20403464097980756,
    "ci_high_max": 0.943987209371317,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|50": {
    "delta": 0.42863391644410836,
    "ci_low_min": 0.225719302120219,
    "ci_high_max": 0.7073352779249452,
    "heads": 3
   },
   "val21|H1_minus_hold_last|all|70": {
    "delta": 0.45800807941284444,
    "ci_low_min": 0.2715207566147507,
    "ci_high_max": 0.6731740211920025,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|50": {
    "delta": -0.11986470697116165,
    "ci_low_min": -0.4609568198266854,
    "ci_high_max": 0.1902083136551109,
    "heads": 3
   },
   "val21|H1_minus_hold_last|zero|70": {
    "delta": -0.029059004433321434,
    "ci_low_min": -0.4511867756068336,
    "ci_high_max": 0.3299632292475796,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|50": {
    "delta": 0.5327523770184399,
    "ci_low_min": 0.29861500917724493,
    "ci_high_max": 0.8791141667685528,
    "heads": 3
   },
   "val21|H1_minus_hold_last|colabelled|70": {
    "delta": 0.5459205321495967,
    "ci_low_min": 0.3426946289866162,
    "ci_high_max": 0.80596039200235,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|50": {
    "delta": 0.5240703012045174,
    "ci_low_min": 0.2979250612040282,
    "ci_high_max": 0.8549023997227876,
    "heads": 3
   },
   "val21|H1_minus_hold_last|nonzero|70": {
    "delta": 0.5358788292162681,
    "ci_low_min": 0.33571078368623863,
    "ci_high_max": 0.7949322169202977,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|50": {
    "delta": 0.383295001330661,
    "ci_low_min": 0.17067151695378016,
    "ci_high_max": 0.6344824578432662,
    "heads": 3
   },
   "val21|H1_minus_EMA|all|70": {
    "delta": 0.3342467305877837,
    "ci_low_min": 0.15449007633207082,
    "ci_high_max": 0.5392716431639594,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|50": {
    "delta": -0.05993004329788695,
    "ci_low_min": -0.19678826932289234,
    "ci_high_max": 0.039412114609084975,
    "heads": 3
   },
   "val21|H1_minus_EMA|zero|70": {
    "delta": -0.07229186285707574,
    "ci_low_min": -0.18893816087667153,
    "ci_high_max": -2.9814478509051277e-05,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|50": {
    "delta": 0.45914756684945246,
    "ci_low_min": 0.20593032742224696,
    "ci_high_max": 0.7768261121349983,
    "heads": 3
   },
   "val21|H1_minus_EMA|colabelled|70": {
    "delta": 0.40146810839571856,
    "ci_low_min": 0.18776352572340685,
    "ci_high_max": 0.6698675089740957,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|50": {
    "delta": 0.45810867378843056,
    "ci_low_min": 0.20302237538965953,
    "ci_high_max": 0.7761511942953856,
    "heads": 3
   },
   "val21|H1_minus_EMA|nonzero|70": {
    "delta": 0.3989133830591716,
    "ci_low_min": 0.1870413300092822,
    "ci_high_max": 0.6586464588224165,
    "heads": 3
   },
   "val21|H1_minus_window|all|50": {
    "delta": -0.00791821483878626,
    "ci_low_min": -0.05298092121235047,
    "ci_high_max": 0.03781967866872894,
    "heads": 3
   },
   "val21|H1_minus_window|all|70": {
    "delta": 0.015062248049863078,
    "ci_low_min": -0.04552169549737286,
    "ci_high_max": 0.06819528877231756,
    "heads": 3
   },
   "val21|H1_minus_window|zero|50": {
    "delta": -0.08259814650349047,
    "ci_low_min": -0.15176996836234596,
    "ci_high_max": -0.02211234911772379,
    "heads": 3
   },
   "val21|H1_minus_window|zero|70": {
    "delta": -0.09104306017034484,
    "ci_low_min": -0.2122956728926991,
    "ci_high_max": -0.004584203660490624,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|50": {
    "delta": 0.0038748279357842343,
    "ci_low_min": -0.051379147515288624,
    "ci_high_max": 0.059118970474458146,
    "heads": 3
   },
   "val21|H1_minus_window|colabelled|70": {
    "delta": 0.03193686395751172,
    "ci_low_min": -0.023296117404362125,
    "ci_high_max": 0.08372092438219392,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|50": {
    "delta": 0.004587045618473932,
    "ci_low_min": -0.04920597060978027,
    "ci_high_max": 0.05894087223868787,
    "heads": 3
   },
   "val21|H1_minus_window|nonzero|70": {
    "delta": 0.032363628651647026,
    "ci_low_min": -0.021043902972026452,
    "ci_high_max": 0.08363011112478654,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|50": {
    "delta": -1.3018627161423666,
    "ci_low_min": -2.062888074457788,
    "ci_high_max": -0.6505768972741371,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|all|70": {
    "delta": -2.4342128328028707,
    "ci_low_min": -3.8839157976540934,
    "ci_high_max": -1.2334174555698005,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|50": {
    "delta": -2.5447953789213833,
    "ci_low_min": -5.002564235405398,
    "ci_high_max": -0.5289776287831911,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|zero|70": {
    "delta": -2.7256306080532795,
    "ci_low_min": -4.936219263330885,
    "ci_high_max": -0.8417216735944713,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -1.0224571205430426,
    "ci_low_min": -1.6812843449119304,
    "ci_high_max": -0.47340913954086916,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -2.3136649467576262,
    "ci_low_min": -3.7954525395574112,
    "ci_high_max": -1.1663373711993432,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -1.0841571574196252,
    "ci_low_min": -1.7615165110228312,
    "ci_high_max": -0.517170847836109,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -2.381595187554493,
    "ci_low_min": -3.9248305413538263,
    "ci_high_max": -1.178382845743375,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.8733043802319808,
    "ci_low_min": -1.3665162190112063,
    "ci_high_max": -0.43608968083131006,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -2.0037682780260107,
    "ci_low_min": -3.210726388182515,
    "ci_high_max": -1.0100824211943817,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 0.35849979039515745,
    "ci_low_min": -0.1673835589512791,
    "ci_high_max": 1.1176653103344811,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.24355661991612956,
    "ci_low_min": -0.03487125363119956,
    "ci_high_max": 0.724545203286461,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -1.0224571205430426,
    "ci_low_min": -1.6812843449119304,
    "ci_high_max": -0.47340913954086916,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -2.3136649467576262,
    "ci_low_min": -3.7954525395574112,
    "ci_high_max": -1.1663373711993432,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -1.0841571574196252,
    "ci_low_min": -1.7615165110228312,
    "ci_high_max": -0.517170847836109,
    "heads": 3
   },
   "val21|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -2.381595187554493,
    "ci_low_min": -3.9248305413538263,
    "ci_high_max": -1.178382845743375,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|50": {
    "delta": -1.0971392800775799,
    "ci_low_min": -1.7495725993717208,
    "ci_high_max": -0.4942736851714893,
    "heads": 3
   },
   "val21|H1_minus_MA5|all|70": {
    "delta": -1.7383890816991538,
    "ci_low_min": -2.689499927470423,
    "ci_high_max": -0.8932038799336628,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|50": {
    "delta": -2.376265639731443,
    "ci_low_min": -4.711747440770053,
    "ci_high_max": -0.47685926205348306,
    "heads": 3
   },
   "val21|H1_minus_MA5|zero|70": {
    "delta": -2.1081498325311308,
    "ci_low_min": -3.8893098365778043,
    "ci_high_max": -0.6289333402279579,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|50": {
    "delta": -0.8692196342880768,
    "ci_low_min": -1.4602074566501897,
    "ci_high_max": -0.34843050123070146,
    "heads": 3
   },
   "val21|H1_minus_MA5|colabelled|70": {
    "delta": -1.6613682012183517,
    "ci_low_min": -2.644571695087413,
    "ci_high_max": -0.8041202528973762,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|50": {
    "delta": -0.873697877468004,
    "ci_low_min": -1.468185932665456,
    "ci_high_max": -0.3469577475311225,
    "heads": 3
   },
   "val21|H1_minus_MA5|nonzero|70": {
    "delta": -1.674067779948172,
    "ci_low_min": -2.668640709397446,
    "ci_high_max": -0.8017245189523985,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|50": {
    "delta": -0.7145586533781341,
    "ci_low_min": -1.1669759964711934,
    "ci_high_max": -0.3053139041191369,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|all|70": {
    "delta": -1.4198842073596818,
    "ci_low_min": -2.205501624149782,
    "ci_high_max": -0.6945933481591362,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|50": {
    "delta": 0.3496841958911669,
    "ci_low_min": -0.1981691206065883,
    "ci_high_max": 1.1015435694426854,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|zero|70": {
    "delta": 0.2657959079061906,
    "ci_low_min": -0.019525307487343203,
    "ci_high_max": 0.7640625239587652,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.8736256053783128,
    "ci_low_min": -1.4581621932098379,
    "ci_high_max": -0.3527169034146206,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|colabelled|70": {
    "delta": -1.6801860613676023,
    "ci_low_min": -2.6592219724742927,
    "ci_high_max": -0.8263232205247499,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.896584277917332,
    "ci_low_min": -1.4981004319655402,
    "ci_high_max": -0.3642723518342652,
    "heads": 3
   },
   "val21|H1_minus_MA5_filled|nonzero|70": {
    "delta": -1.7023310121302277,
    "ci_low_min": -2.7039504874803333,
    "ci_high_max": -0.8222563224296582,
    "heads": 3
   },
   "val21|H1_minus_N0|all|50": {
    "delta": 0.025050064033782366,
    "ci_low_min": -0.13350522994375558,
    "ci_high_max": 0.1767394555915988,
    "heads": 3
   },
   "val21|H1_minus_N0|all|70": {
    "delta": -0.06238604146085436,
    "ci_low_min": -0.24791232779491623,
    "ci_high_max": 0.10611785285486622,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|50": {
    "delta": -0.007630354990406356,
    "ci_low_min": -0.2722632221769449,
    "ci_high_max": 0.3514664138071075,
    "heads": 3
   },
   "val21|H1_minus_N0|zero|70": {
    "delta": 0.04266385314979004,
    "ci_low_min": -0.0631551049360886,
    "ci_high_max": 0.19163767203439835,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|50": {
    "delta": 0.030818295481713182,
    "ci_low_min": -0.14801101701806713,
    "ci_high_max": 0.19348969497612775,
    "heads": 3
   },
   "val21|H1_minus_N0|colabelled|70": {
    "delta": -0.0829636638193089,
    "ci_low_min": -0.3045478743885789,
    "ci_high_max": 0.12085149021075406,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|50": {
    "delta": 0.03062277164779914,
    "ci_low_min": -0.1478008157788282,
    "ci_high_max": 0.18964746036258623,
    "heads": 3
   },
   "val21|H1_minus_N0|nonzero|70": {
    "delta": -0.08199646767907372,
    "ci_low_min": -0.30122676011980737,
    "ci_high_max": 0.12048739203918306,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|50": {
    "delta": 5.197983695421314,
    "ci_low_min": 3.4706227477270364,
    "ci_high_max": 6.944349484771241,
    "heads": 3
   },
   "val21|H1_minus_EGO|all|70": {
    "delta": 3.347282407976188,
    "ci_low_min": 2.3431990405574936,
    "ci_high_max": 4.247139172903193,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|50": {
    "delta": 0.57466569318296,
    "ci_low_min": -0.06222900190940663,
    "ci_high_max": 1.5804547267177027,
    "heads": 3
   },
   "val21|H1_minus_EGO|zero|70": {
    "delta": 0.18334446730946277,
    "ci_low_min": -0.24893929984591842,
    "ci_high_max": 0.7462328314326414,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|50": {
    "delta": 5.992336357330752,
    "ci_low_min": 4.043285387861142,
    "ci_high_max": 8.065546039791675,
    "heads": 3
   },
   "val21|H1_minus_EGO|colabelled|70": {
    "delta": 3.8774337229411606,
    "ci_low_min": 2.711831800344812,
    "ci_high_max": 4.98319161405046,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|50": {
    "delta": 5.955240685656548,
    "ci_low_min": 4.036223932357465,
    "ci_high_max": 7.961087099692471,
    "heads": 3
   },
   "val21|H1_minus_EGO|nonzero|70": {
    "delta": 3.84294350366414,
    "ci_low_min": 2.69972279298528,
    "ci_high_max": 4.904998936821191,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.4285583359103858,
    "ci_low_min": -0.818227919965588,
    "ci_high_max": -0.06412466479850149,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.4304445547768599,
    "ci_low_min": -0.7823856351237808,
    "ci_high_max": -0.12217220878199399,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -2.9032951693165407,
    "ci_low_min": -5.481235703310872,
    "ci_high_max": -0.5136562050207248,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -2.969187227969409,
    "ci_low_min": -5.234736072001282,
    "ci_high_max": -0.8984542982777804,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|50": {
    "delta": -0.38258062669944576,
    "ci_low_min": -0.7347459700639472,
    "ci_high_max": -0.05562133596279151,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|all|70": {
    "delta": -0.3185048743394721,
    "ci_low_min": -0.5864605469510245,
    "ci_high_max": -0.08306974309624875,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|50": {
    "delta": -2.7259498356226097,
    "ci_low_min": -5.141047540359401,
    "ci_high_max": -0.4255124224269227,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|zero|70": {
    "delta": -2.373945740437321,
    "ci_low_min": -4.16326807601589,
    "ci_high_max": -0.716892525547251,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.004405971090235994,
    "ci_low_min": -0.004108112313795065,
    "ci_high_max": 0.01582893185254894,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.018817860149250503,
    "ci_low_min": -0.0008755296118831523,
    "ci_high_max": 0.04746879550333162,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.022886400449327955,
    "ci_low_min": -0.00034797702079369936,
    "ci_high_max": 0.0630850198106823,
    "heads": 3
   },
   "val21|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.02826323218205573,
    "ci_low_min": 0.007765580349431378,
    "ci_high_max": 0.055998030486039706,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|50": {
    "delta": 7.666090535484713,
    "ci_low_min": 1.0160214094745774,
    "ci_high_max": 11.218925474644399,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|all|70": {
    "delta": 6.730821446761392,
    "ci_low_min": 1.102483000282038,
    "ci_high_max": 9.877405193824774,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|50": {
    "delta": -2.274561301122399,
    "ci_low_min": -6.155968665236966,
    "ci_high_max": -0.8991193174431705,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|zero|70": {
    "delta": -3.0389769163260922,
    "ci_low_min": -7.048504412255822,
    "ci_high_max": -1.5646816067582316,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|50": {
    "delta": 8.641343581116251,
    "ci_low_min": 1.9135039694432894,
    "ci_high_max": 11.773941327992121,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|colabelled|70": {
    "delta": 7.658657955980466,
    "ci_low_min": 2.1276792042695276,
    "ci_high_max": 10.387395829470304,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|50": {
    "delta": 8.583139953051406,
    "ci_low_min": 1.860805813956052,
    "ci_high_max": 11.7468003435455,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_PUBLIC|nonzero|70": {
    "delta": 7.610224250343454,
    "ci_low_min": 2.0862824625796117,
    "ci_high_max": 10.360272736810977,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|50": {
    "delta": 0.8030327201858493,
    "ci_low_min": 0.0773083747991044,
    "ci_high_max": 1.202331322941148,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|all|70": {
    "delta": 1.1946558848918158,
    "ci_low_min": 0.07271171773402471,
    "ci_high_max": 1.7739893713594739,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|50": {
    "delta": 0.12298098330462892,
    "ci_low_min": -0.26946580299132006,
    "ci_high_max": 0.4386679121491399,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|zero|70": {
    "delta": 0.05668646945869208,
    "ci_low_min": -0.28301574495925363,
    "ci_high_max": 0.24415993825619509,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|50": {
    "delta": 0.8747580610994371,
    "ci_low_min": 0.08926600378921937,
    "ci_high_max": 1.3000528623956924,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|colabelled|70": {
    "delta": 1.3134574877225684,
    "ci_low_min": 0.08270642476697772,
    "ci_high_max": 1.846522832317233,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|50": {
    "delta": 0.8682637008338503,
    "ci_low_min": 0.08482377046352196,
    "ci_high_max": 1.2912853386082381,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_mean|nonzero|70": {
    "delta": 1.3051577192306496,
    "ci_low_min": 0.0822580397063482,
    "ci_high_max": 1.844715375433592,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|50": {
    "delta": 0.8574916384723063,
    "ci_low_min": 0.16079589103377118,
    "ci_high_max": 1.1846854447470498,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|all|70": {
    "delta": 1.198669988541577,
    "ci_low_min": 0.1363216316249704,
    "ci_high_max": 1.771048439220495,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|50": {
    "delta": 0.2714818737378171,
    "ci_low_min": -0.26106443433956794,
    "ci_high_max": 0.6381790521307239,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|zero|70": {
    "delta": 0.18521874076080755,
    "ci_low_min": -0.21620624431751606,
    "ci_high_max": 0.45057019204953497,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|50": {
    "delta": 0.920433409668514,
    "ci_low_min": 0.14464905113235957,
    "ci_high_max": 1.2470630508370157,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|colabelled|70": {
    "delta": 1.305042869035726,
    "ci_low_min": 0.133695662883844,
    "ci_high_max": 1.8356259238192518,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|50": {
    "delta": 0.9133135771390689,
    "ci_low_min": 0.13602362453314498,
    "ci_high_max": 1.2387140634804985,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_single_median|nonzero|70": {
    "delta": 1.2966466316280882,
    "ci_low_min": 0.13160759465987165,
    "ci_high_max": 1.8308592334720664,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|50": {
    "delta": 0.7229197790460423,
    "ci_low_min": 0.08927546800181325,
    "ci_high_max": 0.9808563939309031,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|all|70": {
    "delta": 1.1494264386131239,
    "ci_low_min": 0.06677866567192003,
    "ci_high_max": 1.7502062017614242,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|50": {
    "delta": 0.18295441123422052,
    "ci_low_min": -0.12836324031900165,
    "ci_high_max": 0.4745861252324166,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|zero|70": {
    "delta": 0.08927711507722336,
    "ci_low_min": -0.18296211506792187,
    "ci_high_max": 0.25250556456023354,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|50": {
    "delta": 0.7815881359243141,
    "ci_low_min": 0.08939927270583939,
    "ci_high_max": 1.0138764099631747,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|colabelled|70": {
    "delta": 1.261083019336965,
    "ci_low_min": 0.06396905642003263,
    "ci_high_max": 1.823886249190482,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|50": {
    "delta": 0.775551450721764,
    "ci_low_min": 0.08187728901240128,
    "ci_high_max": 1.0125420107472378,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_hold_last|nonzero|70": {
    "delta": 1.2530328728713869,
    "ci_low_min": 0.06331389041298544,
    "ci_high_max": 1.8212597090905431,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|50": {
    "delta": 0.07843536593182421,
    "ci_low_min": -0.053275540164397575,
    "ci_high_max": 0.3492414153389891,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|all|70": {
    "delta": 0.03178621350645964,
    "ci_low_min": -0.22870360143371365,
    "ci_high_max": 0.5479676044828466,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|50": {
    "delta": 0.18929517669658935,
    "ci_low_min": 0.002681799928234607,
    "ci_high_max": 0.5136900946928042,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|zero|70": {
    "delta": 0.17816117491670505,
    "ci_low_min": 0.0015424740248560997,
    "ci_high_max": 0.3270995696509762,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|50": {
    "delta": 0.06796084178458746,
    "ci_low_min": -0.06361289391204217,
    "ci_high_max": 0.36938507652274505,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|colabelled|70": {
    "delta": 0.017279782384576947,
    "ci_low_min": -0.2500126317730234,
    "ci_high_max": 0.6277941360302872,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|50": {
    "delta": 0.06777657857263837,
    "ci_low_min": -0.06328141278409012,
    "ci_high_max": 0.36328454942263577,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EMA|nonzero|70": {
    "delta": 0.017386176300613936,
    "ci_low_min": -0.24901479068157792,
    "ci_high_max": 0.6182875179816063,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|50": {
    "delta": 0.024514841000221093,
    "ci_low_min": -0.026597959090668512,
    "ci_high_max": 0.1359705205135939,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|all|70": {
    "delta": 0.004220296868079269,
    "ci_low_min": -0.07406853178648598,
    "ci_high_max": 0.1581204381925526,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|50": {
    "delta": -0.011461938443394123,
    "ci_low_min": -0.24297340686392585,
    "ci_high_max": 0.15269818305789815,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|zero|70": {
    "delta": 0.03488034888975259,
    "ci_low_min": -0.04930204648582857,
    "ci_high_max": 0.13667022020151745,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|50": {
    "delta": 0.02899143425140475,
    "ci_low_min": -0.02664225357544492,
    "ci_high_max": 0.15543080094786466,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|colabelled|70": {
    "delta": 0.0008029298489683848,
    "ci_low_min": -0.07954205232277349,
    "ci_high_max": 0.17289075857224953,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|50": {
    "delta": 0.027692786138525587,
    "ci_low_min": -0.026586596020420128,
    "ci_high_max": 0.15103989519775848,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_window|nonzero|70": {
    "delta": 0.0007673260460260659,
    "ci_low_min": -0.07904762277579502,
    "ci_high_max": 0.17081607041760827,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|50": {
    "delta": -1.0325663219973034,
    "ci_low_min": -1.939806253502256,
    "ci_high_max": -0.6268267695648962,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|all|70": {
    "delta": -3.2521976403677777,
    "ci_low_min": -3.916875939723262,
    "ci_high_max": -1.7401019439335628,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|50": {
    "delta": -2.274561301122399,
    "ci_low_min": -6.155968665236966,
    "ci_high_max": -0.8991193174431705,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|zero|70": {
    "delta": -3.0389769163260922,
    "ci_low_min": -7.048504412255822,
    "ci_high_max": -1.5646816067582316,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|50": {
    "delta": -0.8142797767149119,
    "ci_low_min": -1.4848251241535197,
    "ci_high_max": -0.4990701340169688,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|colabelled|70": {
    "delta": -3.205997463075974,
    "ci_low_min": -3.8538559988359156,
    "ci_high_max": -1.4762272653251638,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|50": {
    "delta": -0.915524651819851,
    "ci_low_min": -1.726638929149337,
    "ci_high_max": -0.5369461554218206,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL|nonzero|70": {
    "delta": -3.276777740003581,
    "ci_low_min": -3.892720789353075,
    "ci_high_max": -1.6320446088378409,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|50": {
    "delta": -0.731814641964481,
    "ci_low_min": -1.3330491190415934,
    "ci_high_max": -0.2713045224658864,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|all|70": {
    "delta": -2.933023863019457,
    "ci_low_min": -3.720472271483269,
    "ci_high_max": -1.1561344173164019,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|50": {
    "delta": 1.1346304444785413,
    "ci_low_min": -0.25553864276334554,
    "ci_high_max": 2.8112958163463455,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|zero|70": {
    "delta": 0.4765903712943924,
    "ci_low_min": 0.033068327593036705,
    "ci_high_max": 0.8336749444842273,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|50": {
    "delta": -0.8142797767149119,
    "ci_low_min": -1.4848251241535197,
    "ci_high_max": -0.4990701340169688,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|colabelled|70": {
    "delta": -3.205997463075974,
    "ci_low_min": -3.8538559988359156,
    "ci_high_max": -1.4762272653251638,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|50": {
    "delta": -0.915524651819851,
    "ci_low_min": -1.726638929149337,
    "ci_high_max": -0.5369461554218206,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_OFFICIAL_filled|nonzero|70": {
    "delta": -3.276777740003581,
    "ci_low_min": -3.892720789353075,
    "ci_high_max": -1.6320446088378409,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|50": {
    "delta": -0.7990937221635098,
    "ci_low_min": -1.526498013925165,
    "ci_high_max": -0.4813132911642759,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|all|70": {
    "delta": -2.182176579787054,
    "ci_low_min": -2.8501591410369125,
    "ci_high_max": -0.9346921713989707,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|50": {
    "delta": -2.0216791209159104,
    "ci_low_min": -5.500073162532503,
    "ci_high_max": -0.7113155490550696,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|zero|70": {
    "delta": -2.3196021761478725,
    "ci_low_min": -5.175478824548687,
    "ci_high_max": -1.2215897960762874,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|50": {
    "delta": -0.6004379487263852,
    "ci_low_min": -1.130321118924247,
    "ci_high_max": -0.3322715310593964,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|colabelled|70": {
    "delta": -2.1440740059504386,
    "ci_low_min": -2.8415018144345683,
    "ci_high_max": -0.6971367847430776,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|50": {
    "delta": -0.6837642143943062,
    "ci_low_min": -1.2862370193880337,
    "ci_high_max": -0.4065963458450765,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5|nonzero|70": {
    "delta": -2.1726469189105493,
    "ci_low_min": -2.847962497672133,
    "ci_high_max": -0.767684366434149,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|50": {
    "delta": -0.5240649695460414,
    "ci_low_min": -0.9859979995802817,
    "ci_high_max": -0.130092596852885,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|all|70": {
    "delta": -1.9735717553288907,
    "ci_low_min": -2.763009714835105,
    "ci_high_max": -0.553587992796855,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|50": {
    "delta": 1.1344524516998244,
    "ci_low_min": -0.25594958837793913,
    "ci_high_max": 2.8112883300692073,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|zero|70": {
    "delta": 0.47646188279818585,
    "ci_low_min": 0.03290853786430552,
    "ci_high_max": 0.8336746095290409,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|50": {
    "delta": -0.604553501580431,
    "ci_low_min": -1.1409322600120664,
    "ci_high_max": -0.3365033110864432,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|colabelled|70": {
    "delta": -2.1818047757368126,
    "ci_low_min": -2.859148631587157,
    "ci_high_max": -0.7716781757024267,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|50": {
    "delta": -0.6876354110417111,
    "ci_low_min": -1.3012295873450765,
    "ci_high_max": -0.408317400263119,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_MA5_filled|nonzero|70": {
    "delta": -2.2199727666160243,
    "ci_low_min": -2.871430566954081,
    "ci_high_max": -0.8608131705762648,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|50": {
    "delta": 0.2514366317809997,
    "ci_low_min": -0.031696407204353606,
    "ci_high_max": 0.7456941493911459,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|all|70": {
    "delta": 0.13005697179702244,
    "ci_low_min": -0.06482048874915369,
    "ci_high_max": 0.44517331143041927,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|50": {
    "delta": 0.41100533014335855,
    "ci_low_min": -0.11583684961681291,
    "ci_high_max": 1.6666492018659462,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|zero|70": {
    "delta": 0.3910532837948845,
    "ci_low_min": 0.018085284637252345,
    "ci_high_max": 0.693856434365521,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|50": {
    "delta": 0.23727982197349698,
    "ci_low_min": -0.05465722768534835,
    "ci_high_max": 0.7133317976695964,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|colabelled|70": {
    "delta": 0.10491790179002199,
    "ci_low_min": -0.12033267850050855,
    "ci_high_max": 0.46569191676010774,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|50": {
    "delta": 0.23593631095649906,
    "ci_low_min": -0.053516523421441774,
    "ci_high_max": 0.7024120026210422,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_N0|nonzero|70": {
    "delta": 0.10442914362543358,
    "ci_low_min": -0.11981876929820041,
    "ci_high_max": 0.45959746192338763,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|50": {
    "delta": 8.181395476036997,
    "ci_low_min": 2.0355799818564866,
    "ci_high_max": 11.0183616260551,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|all|70": {
    "delta": 6.618943016399982,
    "ci_low_min": 1.5687412462780703,
    "ci_high_max": 9.446985691050152,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|50": {
    "delta": 1.0498561267432365,
    "ci_low_min": -0.35982258626256175,
    "ci_high_max": 2.2159851983210337,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|zero|70": {
    "delta": 0.38546637694456365,
    "ci_low_min": -0.22034067662937357,
    "ci_high_max": 0.8820030607583708,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|50": {
    "delta": 8.901671411536222,
    "ci_low_min": 2.4049060007369873,
    "ci_high_max": 11.426440683101786,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|colabelled|70": {
    "delta": 7.253774088430599,
    "ci_low_min": 1.8942729485674303,
    "ci_high_max": 9.849984055256536,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|50": {
    "delta": 8.83559658922693,
    "ci_low_min": 2.336803233446581,
    "ci_high_max": 11.381567194302937,
    "heads": 3
   },
   "mechanism_holdout14|H1_minus_EGO|nonzero|70": {
    "delta": 7.204003409197625,
    "ci_low_min": 1.8559004902139797,
    "ci_high_max": 9.822878545963071,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|50": {
    "delta": -0.3007516800328223,
    "ci_low_min": -0.783787139920529,
    "ci_high_max": -0.09451177052552244,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|all|70": {
    "delta": -0.3191737773483207,
    "ci_low_min": -0.8257335089685672,
    "ci_high_max": -0.10199128284224504,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|50": {
    "delta": -3.4091917456009404,
    "ci_low_min": -7.766045333672746,
    "ci_high_max": -1.894814114055889,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|zero|70": {
    "delta": -3.5155672876204846,
    "ci_low_min": -7.4637827172903695,
    "ci_high_max": -2.0932129719503423,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|colabelled|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|50": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|OFFICIAL_filled_minus_OFFICIAL|nonzero|70": {
    "delta": 0.0,
    "ci_low_min": 0.0,
    "ci_high_max": 0.0,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|50": {
    "delta": -0.27502875261746834,
    "ci_low_min": -0.7258234749935486,
    "ci_high_max": -0.08441092825357725,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|all|70": {
    "delta": -0.2086048244581633,
    "ci_low_min": -0.587101833804277,
    "ci_high_max": -0.04261916452009794,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|50": {
    "delta": -3.1561315726157346,
    "ci_low_min": -7.201345430703917,
    "ci_high_max": -1.7788814340417316,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|zero|70": {
    "delta": -2.796064058946058,
    "ci_low_min": -5.7391568349480115,
    "ci_high_max": -1.7232908793845363,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|50": {
    "delta": 0.004115552854045745,
    "ci_low_min": -0.0003733193048740091,
    "ci_high_max": 0.01925080821153386,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|colabelled|70": {
    "delta": 0.03773076978637372,
    "ci_low_min": 0.0059676689085160104,
    "ci_high_max": 0.14984591505183792,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|50": {
    "delta": 0.00387119664740491,
    "ci_low_min": -0.000730931796515577,
    "ci_high_max": 0.01867513421983551,
    "heads": 3
   },
   "mechanism_holdout14|MA5_filled_minus_MA5|nonzero|70": {
    "delta": 0.047325847705475134,
    "ci_low_min": 0.011075075173483651,
    "ci_high_max": 0.17129793142457392,
    "heads": 3
   }
  }
 },
 "saturation": {
  "fit24": {
   "frames": 3762,
   "nonzero": 2761,
   "saturated": 1379,
   "fraction": 0.49945671858022456
  },
  "calibration8": {
   "frames": 1247,
   "nonzero": 928,
   "saturated": 721,
   "fraction": 0.7769396551724138
  },
  "val21": {
   "frames": 3316,
   "nonzero": 2388,
   "saturated": 1066,
   "fraction": 0.4463986599664992
  },
  "mechanism_holdout14": {
   "frames": 2436,
   "nonzero": 1906,
   "saturated": 810,
   "fraction": 0.4249737670514166
  }
 },
 "bound_displacement": [
  {
   "axis": "x",
   "official_value": "-1.1",
   "n": "2413",
   "displacement_median": "-1.3738574156391579",
   "p10": "-1.9749080411339839",
   "p90": "-1.1083130442135372",
   "fraction_beyond": "0.9138002486531289"
  },
  {
   "axis": "x",
   "official_value": "-1.06",
   "n": "220",
   "displacement_median": "-1.0564924921439802",
   "p10": "-1.1601048358003998",
   "p90": "-0.9760731624405666",
   "fraction_beyond": "0.4772727272727273"
  },
  {
   "axis": "x",
   "official_value": "-1.02",
   "n": "204",
   "displacement_median": "-1.018485068055977",
   "p10": "-1.0984071845583867",
   "p90": "-0.9104575306350369",
   "fraction_beyond": "0.4950980392156863"
  },
  {
   "axis": "x",
   "official_value": "-0.98",
   "n": "227",
   "displacement_median": "-0.9766306935312201",
   "p10": "-1.0578767943671636",
   "p90": "-0.8880501170779695",
   "fraction_beyond": "0.4713656387665198"
  },
  {
   "axis": "x",
   "official_value": "-0.9400000000000001",
   "n": "888",
   "displacement_median": "-0.8722586775188397",
   "p10": "-0.9827017268649447",
   "p90": "-0.7436543794936336",
   "fraction_beyond": "0.20833333333333334"
  },
  {
   "axis": "x",
   "official_value": "-0.7",
   "n": "555",
   "displacement_median": "-0.7526470437897803",
   "p10": "-0.850660827914355",
   "p90": "-0.6512542177526788",
   "fraction_beyond": "0.7567567567567568"
  },
  {
   "axis": "x",
   "official_value": "-0.6599999999999999",
   "n": "138",
   "displacement_median": "-0.6518852730505094",
   "p10": "-0.732525796359656",
   "p90": "-0.5692212646227779",
   "fraction_beyond": "0.43478260869565216"
  },
  {
   "axis": "x",
   "official_value": "-0.62",
   "n": "161",
   "displacement_median": "-0.6286932557065477",
   "p10": "-0.7052483525489066",
   "p90": "-0.515129725884556",
   "fraction_beyond": "0.5838509316770186"
  },
  {
   "axis": "x",
   "official_value": "-0.58",
   "n": "151",
   "displacement_median": "-0.5719872423335239",
   "p10": "-0.6623288418264037",
   "p90": "-0.4773963548013711",
   "fraction_beyond": "0.4370860927152318"
  },
  {
   "axis": "x",
   "official_value": "-0.54",
   "n": "441",
   "displacement_median": "-0.48175220504509664",
   "p10": "-0.5799716303283375",
   "p90": "-0.35007408854566435",
   "fraction_beyond": "0.2108843537414966"
  },
  {
   "axis": "x",
   "official_value": "-0.29999999999999993",
   "n": "198",
   "displacement_median": "-0.3487678752865033",
   "p10": "-0.47707037244327966",
   "p90": "-0.18456842190032055",
   "fraction_beyond": "0.6565656565656566"
  },
  {
   "axis": "x",
   "official_value": "-0.25999999999999995",
   "n": "57",
   "displacement_median": "-0.2270573526107924",
   "p10": "-0.29224532477466736",
   "p90": "-0.07355046296027581",
   "fraction_beyond": "0.2982456140350877"
  },
  {
   "axis": "x",
   "official_value": "-0.21999999999999995",
   "n": "79",
   "displacement_median": "-0.1920267936597071",
   "p10": "-0.3064832113375086",
   "p90": "0.009917515202599352",
   "fraction_beyond": "0.379746835443038"
  },
  {
   "axis": "x",
   "official_value": "-0.17999999999999994",
   "n": "70",
   "displacement_median": "-0.13114496014401733",
   "p10": "-0.2184905670452551",
   "p90": "0.058214486180319755",
   "fraction_beyond": "0.24285714285714285"
  },
  {
   "axis": "x",
   "official_value": "-0.13999999999999996",
   "n": "150",
   "displacement_median": "-0.05214127690778625",
   "p10": "-0.14852215890891643",
   "p90": "0.11034162901813431",
   "fraction_beyond": "0.13333333333333333"
  },
  {
   "axis": "x",
   "official_value": "0.10000000000000017",
   "n": "70",
   "displacement_median": "0.10007086074049454",
   "p10": "-0.10928247701875157",
   "p90": "0.20163462551603858",
   "fraction_beyond": "0.5"
  },
  {
   "axis": "x",
   "official_value": "0.14000000000000018",
   "n": "12",
   "displacement_median": "0.19763121404968587",
   "p10": "0.09194636493648396",
   "p90": "0.24870522926138358",
   "fraction_beyond": "0.8333333333333334"
  },
  {
   "axis": "x",
   "official_value": "0.18000000000000016",
   "n": "22",
   "displacement_median": "0.1923368159728458",
   "p10": "0.15092858336815312",
   "p90": "0.27275332963715065",
   "fraction_beyond": "0.6363636363636364"
  },
  {
   "axis": "x",
   "official_value": "0.22000000000000014",
   "n": "12",
   "displacement_median": "0.2278368994713098",
   "p10": "0.13721943652056634",
   "p90": "0.2810109357524658",
   "fraction_beyond": "0.5833333333333334"
  },
  {
   "axis": "x",
   "official_value": "0.2600000000000001",
   "n": "49",
   "displacement_median": "0.347359032227029",
   "p10": "0.2470591111967657",
   "p90": "0.5007503231790659",
   "fraction_beyond": "0.8163265306122449"
  },
  {
   "axis": "x",
   "official_value": "0.5000000000000001",
   "n": "21",
   "displacement_median": "0.42578604604861425",
   "p10": "0.21172266952061847",
   "p90": "0.5373137369291072",
   "fraction_beyond": "0.23809523809523808"
  },
  {
   "axis": "x",
   "official_value": "0.5400000000000001",
   "n": "1",
   "displacement_median": "0.5958045958625178",
   "p10": "0.5958045958625178",
   "p90": "0.5958045958625178",
   "fraction_beyond": "1.0"
  },
  {
   "axis": "x",
   "official_value": "0.5800000000000001",
   "n": "4",
   "displacement_median": "0.5922508560563458",
   "p10": "0.21476540666465382",
   "p90": "0.705219520866428",
   "fraction_beyond": "0.5"
  },
  {
   "axis": "x",
   "official_value": "0.6200000000000001",
   "n": "2",
   "displacement_median": "0.5773605687286427",
   "p10": "0.5267728304362551",
   "p90": "0.6279483070210303",
   "fraction_beyond": "0.5"
  },
  {
   "axis": "x",
   "official_value": "0.6600000000000001",
   "n": "6",
   "displacement_median": "1.003607057182813",
   "p10": "0.6080571632766407",
   "p90": "1.3213944443385532",
   "fraction_beyond": "0.8333333333333334"
  },
  {
   "axis": "y",
   "official_value": "-1.1",
   "n": "134",
   "displacement_median": "-1.1898733871334812",
   "p10": "-1.4296617263787164",
   "p90": "-1.0322567525804829",
   "fraction_beyond": "0.753731343283582"
  },
  {
   "axis": "y",
   "official_value": "-1.06",
   "n": "26",
   "displacement_median": "-1.0178149261476364",
   "p10": "-1.0846253443325633",
   "p90": "-0.8740794682997044",
   "fraction_beyond": "0.3076923076923077"
  },
  {
   "axis": "y",
   "official_value": "-1.02",
   "n": "31",
   "displacement_median": "-1.032404844356126",
   "p10": "-1.1779307482484391",
   "p90": "-0.4949095285851266",
   "fraction_beyond": "0.5806451612903226"
  },
  {
   "axis": "y",
   "official_value": "-0.98",
   "n": "34",
   "displacement_median": "-0.8714166422365692",
   "p10": "-1.0292127692862714",
   "p90": "-0.45814970588641235",
   "fraction_beyond": "0.20588235294117646"
  },
  {
   "axis": "y",
   "official_value": "-0.9400000000000001",
   "n": "196",
   "displacement_median": "-0.7880074205738067",
   "p10": "-0.9631353295503207",
   "p90": "-0.2708456361223459",
   "fraction_beyond": "0.14285714285714285"
  },
  {
   "axis": "y",
   "official_value": "-0.7",
   "n": "163",
   "displacement_median": "-0.7207377289726082",
   "p10": "-0.8684371977984776",
   "p90": "-0.5965825213799059",
   "fraction_beyond": "0.588957055214724"
  },
  {
   "axis": "y",
   "official_value": "-0.6599999999999999",
   "n": "89",
   "displacement_median": "-0.6363785110115154",
   "p10": "-0.7416619262470743",
   "p90": "-0.520332605551545",
   "fraction_beyond": "0.3707865168539326"
  },
  {
   "axis": "y",
   "official_value": "-0.62",
   "n": "95",
   "displacement_median": "-0.6259647289654247",
   "p10": "-0.7446151644964173",
   "p90": "-0.4461138973377756",
   "fraction_beyond": "0.5157894736842106"
  },
  {
   "axis": "y",
   "official_value": "-0.58",
   "n": "98",
   "displacement_median": "-0.5721404544373723",
   "p10": "-0.6444155790832928",
   "p90": "-0.43861744419446874",
   "fraction_beyond": "0.4489795918367347"
  },
  {
   "axis": "y",
   "official_value": "-0.54",
   "n": "717",
   "displacement_median": "-0.4529789153067796",
   "p10": "-0.5664039877752539",
   "p90": "-0.2792725048172838",
   "fraction_beyond": "0.17712691771269176"
  },
  {
   "axis": "y",
   "official_value": "-0.29999999999999993",
   "n": "569",
   "displacement_median": "-0.33102323654795773",
   "p10": "-0.4377473288578992",
   "p90": "-0.24136010795270588",
   "fraction_beyond": "0.6942003514938488"
  },
  {
   "axis": "y",
   "official_value": "-0.25999999999999995",
   "n": "196",
   "displacement_median": "-0.2590546510567835",
   "p10": "-0.35735490027296024",
   "p90": "-0.16567179979773528",
   "fraction_beyond": "0.4897959183673469"
  },
  {
   "axis": "y",
   "official_value": "-0.21999999999999995",
   "n": "230",
   "displacement_median": "-0.21886639167040406",
   "p10": "-0.29412781246404335",
   "p90": "-0.13590002991518926",
   "fraction_beyond": "0.49130434782608695"
  },
  {
   "axis": "y",
   "official_value": "-0.17999999999999994",
   "n": "272",
   "displacement_median": "-0.17256286225813566",
   "p10": "-0.25786390654095454",
   "p90": "-0.07654948131880046",
   "fraction_beyond": "0.4522058823529412"
  },
  {
   "axis": "y",
   "official_value": "-0.13999999999999996",
   "n": "944",
   "displacement_median": "-0.0808424028426824",
   "p10": "-0.18583610454780147",
   "p90": "0.06827232834296026",
   "fraction_beyond": "0.2309322033898305"
  },
  {
   "axis": "y",
   "official_value": "0.10000000000000017",
   "n": "462",
   "displacement_median": "0.05644448680587222",
   "p10": "-0.0388890716373105",
   "p90": "0.14195522737619254",
   "fraction_beyond": "0.23376623376623376"
  },
  {
   "axis": "y",
   "official_value": "0.14000000000000018",
   "n": "124",
   "displacement_median": "0.12513960417651226",
   "p10": "0.01443360276265394",
   "p90": "0.2231175341439285",
   "fraction_beyond": "0.41935483870967744"
  },
  {
   "axis": "y",
   "official_value": "0.18000000000000016",
   "n": "161",
   "displacement_median": "0.16924108143459016",
   "p10": "0.09043780344396524",
   "p90": "0.2814760714927915",
   "fraction_beyond": "0.391304347826087"
  },
  {
   "axis": "y",
   "official_value": "0.22000000000000014",
   "n": "146",
   "displacement_median": "0.20690079176756582",
   "p10": "0.12077499096149946",
   "p90": "0.35288907174338036",
   "fraction_beyond": "0.4315068493150685"
  },
  {
   "axis": "y",
   "official_value": "0.2600000000000001",
   "n": "485",
   "displacement_median": "0.3255352657409567",
   "p10": "0.20501894877225765",
   "p90": "0.5048021967170071",
   "fraction_beyond": "0.7381443298969073"
  },
  {
   "axis": "y",
   "official_value": "0.5000000000000001",
   "n": "224",
   "displacement_median": "0.45737846918941916",
   "p10": "0.32172186074440445",
   "p90": "0.5688985877377447",
   "fraction_beyond": "0.2857142857142857"
  },
  {
   "axis": "y",
   "official_value": "0.5400000000000001",
   "n": "69",
   "displacement_median": "0.5410405979641847",
   "p10": "0.42506896348597767",
   "p90": "0.6668762873131379",
   "fraction_beyond": "0.5072463768115942"
  },
  {
   "axis": "y",
   "official_value": "0.5800000000000001",
   "n": "73",
   "displacement_median": "0.5523561812988369",
   "p10": "0.43030465310896704",
   "p90": "0.7124696104738267",
   "fraction_beyond": "0.3561643835616438"
  },
  {
   "axis": "y",
   "official_value": "0.6200000000000001",
   "n": "81",
   "displacement_median": "0.6111120284137543",
   "p10": "0.49356185023771104",
   "p90": "0.7465529294937969",
   "fraction_beyond": "0.4567901234567901"
  },
  {
   "axis": "y",
   "official_value": "0.6600000000000001",
   "n": "532",
   "displacement_median": "0.9300771757278605",
   "p10": "0.6309759056541223",
   "p90": "1.437260857296287",
   "fraction_beyond": "0.8646616541353384"
  }
 ],
 "census": {
  "fit24": {
   "messages": 3762,
   "zero": 1001,
   "contingency": {
    "nonzero_coop": 2745,
    "zero_no_coop": 1001,
    "nonzero_no_coop": 16
   }
  },
  "calibration8": {
   "messages": 1247,
   "zero": 319,
   "contingency": {
    "nonzero_coop": 927,
    "zero_no_coop": 284,
    "nonzero_no_coop": 1,
    "zero_coop": 35
   }
  },
  "mechanism_holdout14": {
   "messages": 2436,
   "zero": 530,
   "contingency": {
    "nonzero_coop": 1896,
    "zero_no_coop": 530,
    "nonzero_no_coop": 10
   }
  },
  "val21": {
   "messages": 3316,
   "zero": 928,
   "contingency": {
    "nonzero_coop": 2377,
    "zero_no_coop": 928,
    "nonzero_no_coop": 11
   }
  }
 },
 "R6d_author": [
  {
   "role": "val21",
   "tier": "gap1s",
   "threshold": 50,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 4.734763129116036,
   "CI95": [
    2.386117876279718,
    7.316929296173518
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "gap1s",
   "threshold": 70,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 3.660974659622932,
   "CI95": [
    1.9257387329854718,
    5.4761342179232075
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "gap1s",
   "threshold": 50,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.7261723889591423,
   "CI95": [
    0.17745311260491042,
    1.3571085775514415
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "gap1s",
   "threshold": 70,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.6029763153167238,
   "CI95": [
    0.055019491387527625,
    1.125982734065998
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "gap3s",
   "threshold": 50,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 4.734763129116036,
   "CI95": [
    2.386117876279718,
    7.316929296173518
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "gap3s",
   "threshold": 70,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 3.660974659622932,
   "CI95": [
    1.9257387329854718,
    5.4761342179232075
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "gap3s",
   "threshold": 50,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.7261723889591423,
   "CI95": [
    0.17745311260491042,
    1.3571085775514415
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "gap3s",
   "threshold": 70,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.6029763153167238,
   "CI95": [
    0.055019491387527625,
    1.125982734065998
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "threshold": 50,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 5.239510883225382,
   "CI95": [
    3.0845068466824546,
    7.643897070156014
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "threshold": 70,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 4.000963300769406,
   "CI95": [
    2.4054377200423254,
    5.685198808757465
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "threshold": 50,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.2166239973333113,
   "CI95": [
    0.7792238576713114,
    1.7252683475932045
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "threshold": 70,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.9397939511126374,
   "CI95": [
    0.5792172354140821,
    1.327542681764383
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap1s",
   "threshold": 50,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 11.476362011887204,
   "CI95": [
    1.870757095274454,
    17.086872329108743
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap1s",
   "threshold": 70,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 8.426446975941989,
   "CI95": [
    1.7984765604820618,
    12.410866548227144
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap1s",
   "threshold": 50,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.133179782260438,
   "CI95": [
    -0.0383699489444134,
    1.8500782564982148
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap1s",
   "threshold": 70,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.4316707141975265,
   "CI95": [
    -0.15167230431780848,
    2.5319899313095733
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap3s",
   "threshold": 50,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 11.511106836501526,
   "CI95": [
    1.9951919511970786,
    17.104535989365726
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap3s",
   "threshold": 70,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 8.451934052108946,
   "CI95": [
    1.8868972989479071,
    12.446635295593884
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap3s",
   "threshold": 50,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.1590689789918898,
   "CI95": [
    0.01735399712076635,
    1.8643829380407058
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "gap3s",
   "threshold": 70,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.4504348672539855,
   "CI95": [
    -0.11114592031292876,
    2.5470663226170807
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "threshold": 50,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 11.890973424768788,
   "CI95": [
    2.85693819218497,
    17.261979365365644
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "threshold": 70,
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 8.732507754653094,
   "CI95": [
    2.506506540909626,
    12.52127044746895
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "threshold": 50,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.3494227891733175,
   "CI95": [
    0.3815538238468217,
    1.939154223512778
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "threshold": 70,
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.5760647446513865,
   "CI95": [
    0.18196386290823616,
    2.5841729387249437
   ],
   "replicates": 2000,
   "scope": "author detector three readout heads, original fixed ROI; label sensitivity, not physical truth"
  }
 ],
 "R6f_summary": [
  {
   "domain": "author",
   "role": "val21",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 3.932290853033578,
   "CI95": [
    2.2583098641981056,
    5.7806460415306855
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.9046254353904573,
   "CI95": [
    0.5033157080323003,
    1.3512290773400744
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.1678227812155058,
   "CI95": [
    -2.485765929758202,
    -0.2593711706933522
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 0.8297402093543518,
   "CI95": [
    0.17491461668077032,
    1.54112530730557
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.7730132347827023,
   "CI95": [
    0.18287488026637524,
    1.4644863481458577
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": 0.8297402093543518,
   "CI95": [
    0.17491461668077032,
    1.54112530730557
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 4.4509972151845165,
   "CI95": [
    2.530743411572389,
    6.6479403133903725
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.9414350098705988,
   "CI95": [
    0.4695829295077642,
    1.4730883110956863
   ]
  },
  {
   "domain": "author",
   "role": "val21",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.378521441616389,
   "CI95": [
    -2.892177362297763,
    -0.3565849980137877
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 9.297968777425949,
   "CI95": [
    2.645173714468512,
    13.433494936791968
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.4243592245658192,
   "CI95": [
    0.05042328777339602,
    2.4191963778951395
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.2775877883781988,
   "CI95": [
    -2.118858903146622,
    -0.7250883708535427
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 0.5816616001861057,
   "CI95": [
    0.12146371597147275,
    1.2857348183570168
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.22442122833229305,
   "CI95": [
    0.05139152382543344,
    0.6674898679430918
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": 0.5816616001861057,
   "CI95": [
    0.12146371597147275,
    1.2857348183570168
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 10.2100086280983,
   "CI95": [
    3.2204846017088054,
    13.990267993699778
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.5565950051128397,
   "CI95": [
    0.01373385038654105,
    2.515385961580213
   ]
  },
  {
   "domain": "author",
   "role": "mechanism_holdout14",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.3513407223060518,
   "CI95": [
    -2.4169228406073047,
    -0.7212551946130681
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 2.8385211917949444,
   "CI95": [
    1.6593035190225425,
    4.0759274968412065
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.35294784221054165,
   "CI95": [
    0.08659942545577759,
    0.5973309991433786
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.3330226486018795,
   "CI95": [
    -2.395414141172934,
    -0.5642075468225258
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 0.38481361013554505,
   "CI95": [
    0.06651308350729809,
    0.8263654190627886
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.13488352829667605,
   "CI95": [
    0.026075442143999483,
    0.32978208307791773
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": 0.38481361013554505,
   "CI95": [
    0.06651308350729809,
    0.8263654190627886
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 3.2364275379025624,
   "CI95": [
    1.8919492608609247,
    4.669524905154921
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.395116818818094,
   "CI95": [
    0.08542045372182142,
    0.6717962057631715
   ]
  },
  {
   "domain": "strict60",
   "role": "val21",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.5394828099112754,
   "CI95": [
    -2.817952797408724,
    -0.6652694430248898
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 7.315840573506817,
   "CI95": [
    1.9520832042761531,
    10.5653081453759
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.104734242020248,
   "CI95": [
    0.1627491643971542,
    1.7779056108925406
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.5241228818172523,
   "CI95": [
    -1.9936226868602873,
    -0.5498661078527821
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 0.5830845012657644,
   "CI95": [
    0.27299284752210684,
    1.6338157839994227
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 0.21795985927430017,
   "CI95": [
    0.023615653581066674,
    0.7626411806722864
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": 0.5830845012657644,
   "CI95": [
    0.27299284752210684,
    1.6338157839994227
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_PUBLIC",
   "delta_pp": 8.104567594291318,
   "CI95": [
    2.3557773004377265,
    11.059144756109673
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_single_mean",
   "delta_pp": 1.2153080858011442,
   "CI95": [
    0.13208731782202934,
    1.8566218962017962
   ]
  },
  {
   "domain": "strict60",
   "role": "mechanism_holdout14",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "H1_minus_OFFICIAL",
   "delta_pp": -1.7093702038005496,
   "CI95": [
    -2.1424763974485295,
    -0.691159043731367
   ]
  }
 ],
 "R6h_contrasts": [
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.0860193773251297,
   "CI95": [
    1.3392035449980202,
    2.895965792771808
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.1319331541945985,
   "CI95": [
    1.2834280920674517,
    4.990030458738268
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.841249876917587,
   "CI95": [
    1.219463842965148,
    2.5633121298972217
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.6511212699087565,
   "CI95": [
    1.0731243109550057,
    4.15250162184381
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.8783814750911176,
   "CI95": [
    1.2068150002777844,
    2.6532732681421782
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.633360251114155,
   "CI95": [
    1.0909940395345668,
    4.183966325465983
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.363173313819459,
   "CI95": [
    0.5362134696830232,
    2.2405939226276526
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.5963845359531774,
   "CI95": [
    1.1449922869615867,
    4.088510015403306
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.7922060107883233,
   "CI95": [
    1.1077405940201448,
    2.572682874858813
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.753199802792672,
   "CI95": [
    1.196234074871879,
    4.263159543533147
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.4588297364987426,
   "CI95": [
    0.6675236091629605,
    2.363549293291639
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.43784149684056217,
   "CI95": [
    -1.7111188966227853,
    0.7611015842204039
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.976397733552858,
   "CI95": [
    0.3237876041521517,
    1.776032367190544
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.25790585047738546,
   "CI95": [
    -1.4423447790525032,
    0.8614199400689769
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.202109442477365,
   "CI95": [
    0.5896268913954896,
    1.9643092509394262
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 0.06556945620275201,
   "CI95": [
    -1.2567475883789587,
    1.2619440409814837
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.1119203677636307,
   "CI95": [
    0.48335654423116614,
    1.8883999307803927
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 0.8001707993578293,
   "CI95": [
    -0.5368363026428422,
    1.9791758939923803
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.187314320073149,
   "CI95": [
    0.5426945329149274,
    1.9960234000556847
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 0.04249822706065842,
   "CI95": [
    -1.1962061379761184,
    1.1840354444386645
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3030950896726239,
   "CI95": [
    0.15944631149728822,
    2.6281937636668373
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 2.8120551900216526,
   "CI95": [
    0.8244748392104917,
    5.270074230115009
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3029079207877032,
   "CI95": [
    0.25955273373667076,
    2.4920480472507083
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.7490456166594868,
   "CI95": [
    0.6948738859917114,
    5.173527097527325
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.4660983591040804,
   "CI95": [
    0.4273448228993626,
    2.7740335773710987
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.879420118935556,
   "CI95": [
    0.6569583345305869,
    5.490484355613305
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.449122687986133,
   "CI95": [
    0.36233487681574805,
    2.7610905421880867
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.5613138831075872,
   "CI95": [
    0.34900242437022694,
    5.123101399982934
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3803060143876351,
   "CI95": [
    0.32408282208860084,
    2.6633282387042763
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.7504587021810707,
   "CI95": [
    0.658761264873742,
    5.24241890961028
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.224487268940564,
   "CI95": [
    -0.2908398441604177,
    2.9869420223407865
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 2.4172716023954592,
   "CI95": [
    0.4660358696475562,
    4.900893887117503
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.783624724986737,
   "CI95": [
    -0.33873597341505574,
    2.0712160592390894
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.5242239726949407,
   "CI95": [
    0.5090225983292787,
    5.0209539536906
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0137949621867506,
   "CI95": [
    -0.23936055079714152,
    2.542984116349341
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.686435761373758,
   "CI95": [
    0.5855174449454307,
    5.371429166352677
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.114310039537699,
   "CI95": [
    -0.1455943756347846,
    2.6899125714119507
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.529735730307962,
   "CI95": [
    0.44863367052677744,
    5.178688373176262
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0340542489129376,
   "CI95": [
    -0.24078403721379418,
    2.5781523922920693
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.53941676669303,
   "CI95": [
    0.5020355971830492,
    5.134103699526479
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.2565133733541245,
   "CI95": [
    1.4715770190081146,
    3.1718382710476933
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.311090582321029,
   "CI95": [
    1.3677697506922342,
    5.221696901118074
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.9558154695425571,
   "CI95": [
    1.3226978732624328,
    2.751247391261056
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.733488699913323,
   "CI95": [
    1.0931425420773668,
    4.30297246286232
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.9761321338494895,
   "CI95": [
    1.2811142522000918,
    2.8444760900581825
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.691173650256644,
   "CI95": [
    1.0906922223558009,
    4.316136800260195
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.363413110477822,
   "CI95": [
    0.4059166769847007,
    2.3707902557596454
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.67266587521344,
   "CI95": [
    1.1855210640764462,
    4.28309784005622
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.8879685218059983,
   "CI95": [
    1.1722659829104267,
    2.758756692754563
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.852104701926109,
   "CI95": [
    1.2293178369298396,
    4.399323543573868
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.5235144290969487,
   "CI95": [
    0.6119888573326039,
    2.5909347567939345
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.8456863523978342,
   "CI95": [
    -2.0975511158127818,
    0.347896364075721
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0307284655970221,
   "CI95": [
    0.2928677739836255,
    1.9766091735618085
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.6544784321640265,
   "CI95": [
    -1.823000659635268,
    0.39745711428938824
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.2604332482553815,
   "CI95": [
    0.5991844102502117,
    2.119681421868072
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -0.31427249215231257,
   "CI95": [
    -1.6721325509065934,
    0.7636430104887496
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.138237320820565,
   "CI95": [
    0.4458744083579438,
    1.990710305003591
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 0.545185259865633,
   "CI95": [
    -0.8474712754787035,
    1.729988508823798
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.2382283659424793,
   "CI95": [
    0.5115223186708452,
    2.1534400064400927
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -0.31731300421213504,
   "CI95": [
    -1.5671253757936563,
    0.7712076448134914
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.226302872531079,
   "CI95": [
    1.4483752962040792,
    3.140004445186804
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.2775123332283584,
   "CI95": [
    1.3621459726987453,
    5.17537638773811
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.9379976587751173,
   "CI95": [
    1.3026383747327792,
    2.7306631578078995
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.716063900053129,
   "CI95": [
    1.092609988597994,
    4.281294232659575
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.954195710779004,
   "CI95": [
    1.27116517285347,
    2.818003131341565
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.665953565340345,
   "CI95": [
    1.0919350046054537,
    4.277935030647367
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.353250083300253,
   "CI95": [
    0.4118630891656455,
    2.347935656605494
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.6496598720546274,
   "CI95": [
    1.1926707849876763,
    4.224000413508719
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.8679365813463633,
   "CI95": [
    1.1532242161260726,
    2.7314749273650696
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.827297417669115,
   "CI95": [
    1.2299253970660509,
    4.378356986222989
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.5048836578476994,
   "CI95": [
    0.5899514639904966,
    2.574825447346474
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.8430158449418315,
   "CI95": [
    -2.092690118795314,
    0.34115297059044425
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0145336317033014,
   "CI95": [
    0.2740700095365899,
    1.9555598935196967
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.6537931848048544,
   "CI95": [
    -1.828078172374325,
    0.4153590774275118
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.2396152204520021,
   "CI95": [
    0.5790131563535542,
    2.092590511757643
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -0.3168257414548634,
   "CI95": [
    -1.6765654846675386,
    0.7700199010769828
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.1204354438137116,
   "CI95": [
    0.4234103874092551,
    1.9700947690747461
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 0.5412642201927582,
   "CI95": [
    -0.8566186452823252,
    1.7309682595712959
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.2198669884541786,
   "CI95": [
    0.4956618967572506,
    2.138867754289426
   ]
  },
  {
   "role": "val21",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -0.31809263775219776,
   "CI95": [
    -1.586723719713262,
    0.7660049953144699
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.680642306106307,
   "CI95": [
    1.481090674225713,
    4.287135168640986
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.057978865806291,
   "CI95": [
    1.1488208325098133,
    4.841531120402927
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.2148856956902137,
   "CI95": [
    1.2182431863944352,
    3.5780992395011295
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.593892289087421,
   "CI95": [
    0.9106717137931305,
    4.235551460259245
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.390346060706648,
   "CI95": [
    1.4053630226627587,
    3.7043349627360223
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.6701702954647146,
   "CI95": [
    0.9435617096793341,
    4.4090395146156
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.8887868335670817,
   "CI95": [
    0.7654292592460845,
    3.289018276558783
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.7071003598683774,
   "CI95": [
    1.116574452070686,
    4.351211051583105
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.2936652240175626,
   "CI95": [
    1.2493469107172648,
    3.721000004506947
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.757285452556701,
   "CI95": [
    1.077134374197802,
    4.409490573520823
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.6821727928782337,
   "CI95": [
    0.8577298560427622,
    2.5363558654581797
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.3066327344165245,
   "CI95": [
    -1.5847194603924275,
    0.9741133939319551
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0893855741945515,
   "CI95": [
    0.39993298263867455,
    1.8659823068296928
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.19074195507465674,
   "CI95": [
    -1.3402410355294356,
    0.9343405636284806
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.2737044127383257,
   "CI95": [
    0.5671162688322813,
    2.0619145986379634
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 0.18801272714766526,
   "CI95": [
    -1.1267125196784729,
    1.441161921723087
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0313398776542044,
   "CI95": [
    0.2862673334339341,
    1.8441063722689266
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 0.9330836647792324,
   "CI95": [
    -0.3861009879605735,
    2.1115491520744665
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.2691506643663288,
   "CI95": [
    0.5559232345880464,
    2.0693053102051446
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 0.1559304256089291,
   "CI95": [
    -1.0780657648330285,
    1.333541101158415
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3030950896726239,
   "CI95": [
    0.15944631149728822,
    2.6281937636668373
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 2.8120551900216526,
   "CI95": [
    0.8244748392104917,
    5.270074230115009
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3029079207877032,
   "CI95": [
    0.25955273373667076,
    2.4920480472507083
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.7490456166594868,
   "CI95": [
    0.6948738859917114,
    5.173527097527325
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.4660983591040804,
   "CI95": [
    0.4273448228993626,
    2.7740335773710987
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.879420118935556,
   "CI95": [
    0.6569583345305869,
    5.490484355613305
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.449122687986133,
   "CI95": [
    0.36233487681574805,
    2.7610905421880867
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.5613138831075872,
   "CI95": [
    0.34900242437022694,
    5.123101399982934
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3803060143876351,
   "CI95": [
    0.32408282208860084,
    2.6633282387042763
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.7504587021810707,
   "CI95": [
    0.658761264873742,
    5.24241890961028
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.224487268940564,
   "CI95": [
    -0.2908398441604177,
    2.9869420223407865
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 2.4172716023954592,
   "CI95": [
    0.4660358696475562,
    4.900893887117503
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.783624724986737,
   "CI95": [
    -0.33873597341505574,
    2.0712160592390894
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.5242239726949407,
   "CI95": [
    0.5090225983292787,
    5.0209539536906
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0137949621867506,
   "CI95": [
    -0.23936055079714152,
    2.542984116349341
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.686435761373758,
   "CI95": [
    0.5855174449454307,
    5.371429166352677
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.114310039537699,
   "CI95": [
    -0.1455943756347846,
    2.6899125714119507
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.529735730307962,
   "CI95": [
    0.44863367052677744,
    5.178688373176262
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0340542489129376,
   "CI95": [
    -0.24078403721379418,
    2.5781523922920693
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.53941676669303,
   "CI95": [
    0.5020355971830492,
    5.134103699526479
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.955736058444728,
   "CI95": [
    1.6463871042520761,
    4.81332134018897
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.224698880859762,
   "CI95": [
    1.202992427695601,
    5.16762374469595
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.3950355711199336,
   "CI95": [
    1.308565532181947,
    3.9611909221519217
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.667073793291223,
   "CI95": [
    0.8675395243519496,
    4.451107427166406
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.57804216194441,
   "CI95": [
    1.5109036478612132,
    4.110066268695631
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.735097946732509,
   "CI95": [
    0.8772700257392028,
    4.6164525656839155
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.982473489454506,
   "CI95": [
    0.7165659593183374,
    3.583701478968671
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.8038339908318335,
   "CI95": [
    1.058557929904205,
    4.610814825043734
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.4778218202408944,
   "CI95": [
    1.3383434405527754,
    4.119018438988384
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.857676152928832,
   "CI95": [
    1.0201220135402258,
    4.637240179664818
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.7844689675252567,
   "CI95": [
    0.8579817255584382,
    2.805827831028021
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.6879818604626138,
   "CI95": [
    -1.975317868981892,
    0.5635405312312277
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.1618614302968098,
   "CI95": [
    0.41026767257086033,
    2.0712061611216823
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.5702179235479576,
   "CI95": [
    -1.754591663122536,
    0.5073800862170085
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3439531357520096,
   "CI95": [
    0.5483637621109647,
    2.280102461989765
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -0.16616754205422524,
   "CI95": [
    -1.4731868068493323,
    1.0930128586708896
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0447500998282493,
   "CI95": [
    0.20046253237157535,
    2.0119947665143427
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 0.7068230447938504,
   "CI95": [
    -0.7103933232324203,
    1.9482866110051977
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3337584083505813,
   "CI95": [
    0.5272492627509464,
    2.2743668385486204
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -0.17938607031773657,
   "CI95": [
    -1.463457421932679,
    0.9802440825511957
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.921678822624159,
   "CI95": [
    1.6275627984553793,
    4.764699451061163
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.191647347439556,
   "CI95": [
    1.177445121211539,
    5.12100767924419
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.374787702772366,
   "CI95": [
    1.2962981628122185,
    3.92754983774674
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.650129398307328,
   "CI95": [
    0.8602664111026644,
    4.422745103942418
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.5526118673873697,
   "CI95": [
    1.4960406201541168,
    4.056269873667375
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.7096379059308475,
   "CI95": [
    0.8801617547386602,
    4.570207174005594
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.968765632516991,
   "CI95": [
    0.7153268967434308,
    3.5468915150328644
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 2.780191772009303,
   "CI95": [
    1.0515282692061887,
    4.557310939127517
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.4544610063252215,
   "CI95": [
    1.3275997029914268,
    4.062235708043616
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.8329016059217587,
   "CI95": [
    1.023515590065697,
    4.60505613968225
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.7641939882216846,
   "CI95": [
    0.8471060670603429,
    2.7760746915199537
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.686338997040906,
   "CI95": [
    -1.9538031705210581,
    0.5565959172367811
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.1447722442727724,
   "CI95": [
    0.39139638506889973,
    2.0467495578148927
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.57004271351407,
   "CI95": [
    -1.7484169725602214,
    0.49800440594440454
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3225535803114994,
   "CI95": [
    0.5274225372811288,
    2.2512828596109387
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -0.16974018665571577,
   "CI95": [
    -1.4731431697243338,
    1.0904539976880177
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.0276108474634569,
   "CI95": [
    0.19034008038365435,
    1.9869446348047222
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 0.7016513251874983,
   "CI95": [
    -0.709255352956237,
    1.9358629622818728
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.3147826650673533,
   "CI95": [
    0.5163590084485027,
    2.247366602411364
   ]
  },
  {
   "role": "val21",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -0.18111764300579836,
   "CI95": [
    -1.4639401696870553,
    0.9870310598219805
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.8592864819854213,
   "CI95": [
    0.5615090717692095,
    3.8425852719423315
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.696280544766836,
   "CI95": [
    1.5243828385099552,
    4.803684338308199
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.5766162169478832,
   "CI95": [
    0.2748177427295456,
    3.583334342986656
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.742026445334659,
   "CI95": [
    1.12901022703991,
    3.5846072090209433
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.3403550579060663,
   "CI95": [
    0.14512777161773407,
    3.300465776453585
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.219142558960641,
   "CI95": [
    0.9050722160313065,
    2.8977350988366006
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.842287304968977,
   "CI95": [
    0.6212252648758962,
    2.4346161452145085
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 1.7713512013397121,
   "CI95": [
    1.2603963080765517,
    2.5175034236372738
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.404636265452087,
   "CI95": [
    0.45997992366913937,
    3.264604921691224
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.607200187600462,
   "CI95": [
    1.3147198085619012,
    3.3374612007021414
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 5.586764562524138,
   "CI95": [
    1.6752987433835156,
    7.695516364817673
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.4916080146910815,
   "CI95": [
    -1.7907480558787832,
    1.1957930956781726
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.53518933800936,
   "CI95": [
    0.6133820066878037,
    5.353565118663577
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -1.505013641793525,
   "CI95": [
    -2.3642725444706754,
    0.19552292534354926
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.958746922256438,
   "CI95": [
    0.5085353652121529,
    4.441572068825904
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.531231463113798,
   "CI95": [
    -2.272583102597236,
    0.29088447220703806
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.625898230182031,
   "CI95": [
    0.5911375003248935,
    2.1820509454624872
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -0.9686721791005084,
   "CI95": [
    -1.673216636885461,
    0.9150637379546099
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.4266497632429918,
   "CI95": [
    0.8964582730014203,
    4.91736385082501
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.1241313246747282,
   "CI95": [
    -1.9170831623457076,
    0.5704320072527178
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": -0.15399952593163846,
   "CI95": [
    -2.6370269905120627,
    1.3674789436630377
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -1.088367823752165,
   "CI95": [
    -3.3695257588445324,
    0.9627915891015493
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.19766693014054226,
   "CI95": [
    -1.7663973164947215,
    1.68419450296662
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.7897782863027771,
   "CI95": [
    -3.064857968227014,
    2.095695436469543
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": -0.018506801116075167,
   "CI95": [
    -1.8832494882660291,
    1.574012159527173
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.1286065004145627,
   "CI95": [
    -3.4953401800073713,
    1.2465992383556652
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.12401192231099856,
   "CI95": [
    -1.8907272213207762,
    1.8120576289701047
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -0.9088631507130032,
   "CI95": [
    -3.3134095540968724,
    1.5072085837444293
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.0372931313509568,
   "CI95": [
    -2.008036149058564,
    1.55764002252469
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -0.978903940295627,
   "CI95": [
    -3.339061262218671,
    1.4112416510774997
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.7730166879619134,
   "CI95": [
    -0.35755175877793094,
    1.9122082236772295
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.8977934272514574,
   "CI95": [
    -4.013780107057955,
    0.027511140103018895
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.46542325535591544,
   "CI95": [
    -0.4962795609616107,
    1.225528698042207
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -1.0575572504885997,
   "CI95": [
    -4.310834177440079,
    -0.1482900881664047
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.17946242232198983,
   "CI95": [
    -0.7251055606800312,
    0.9409654110750494
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.2511038885893981,
   "CI95": [
    -4.435668937963463,
    -0.3641692924653854
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.24539587922427586,
   "CI95": [
    -1.1990461142694844,
    0.8210065636540651
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -1.0034626450023438,
   "CI95": [
    -4.200374693415439,
    -0.12243273812169969
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.4158245612160236,
   "CI95": [
    -0.6165617632712068,
    1.1173787511348978
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.0524793028329498,
   "CI95": [
    -4.162148684515795,
    -0.18990515359327595
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.1410251298970735,
   "CI95": [
    0.8016494033814319,
    4.070468920048124
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 4.0267781665390885,
   "CI95": [
    2.1545364001134706,
    5.1945464803539965
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.8064895028556833,
   "CI95": [
    0.4035005391789611,
    3.735622250755197
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.9464745999212596,
   "CI95": [
    1.544611255789032,
    3.871531806670034
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.5704679898664438,
   "CI95": [
    0.28962321917451955,
    3.467028391885178
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.3962607460567824,
   "CI95": [
    1.3919342614308001,
    3.088036375185773
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.021771454316564,
   "CI95": [
    0.8652891350188181,
    2.566686656412323
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 1.8655085620126641,
   "CI95": [
    1.4171997817856634,
    2.8661139941197606
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.634938519233941,
   "CI95": [
    0.6055117631616264,
    3.433761034038425
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.8087555186324487,
   "CI95": [
    1.8562648866547908,
    3.5995489994939187
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 6.005730406997287,
   "CI95": [
    1.8973131442462676,
    7.951543600210201
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.5324895386942927,
   "CI95": [
    -1.924720894066437,
    1.4457495499307846
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.80725826611382,
   "CI95": [
    0.6807205751072736,
    5.527923092264829
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -1.6349267663950116,
   "CI95": [
    -2.568695020505421,
    0.40389295189632607
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.20163504502635,
   "CI95": [
    0.5990818712113569,
    4.587242598782954
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.6450582675763599,
   "CI95": [
    -2.3756879184396427,
    0.5266214601196711
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.7523953127912932,
   "CI95": [
    0.6613464396671478,
    2.2606534074207794
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -1.0378147927295913,
   "CI95": [
    -1.7197176173626407,
    1.2743345381997633
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.6917547577321876,
   "CI95": [
    1.0281359495881044,
    5.0776009589577615
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.2125723413488139,
   "CI95": [
    -2.0282164140747234,
    0.8496863163903856
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.1096180121401176,
   "CI95": [
    0.7549224452752338,
    4.049719197445622
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.977860875224664,
   "CI95": [
    2.000511475245781,
    5.099294602196448
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.775202850126618,
   "CI95": [
    0.37200713789470613,
    3.7187914286701087
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.9077572184911986,
   "CI95": [
    1.496096537672372,
    3.7640880701405983
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.5378161511965374,
   "CI95": [
    0.24466489399495472,
    3.458334924995153
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.3581080236881036,
   "CI95": [
    1.3076955596151258,
    3.014877137848406
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.9847551832424415,
   "CI95": [
    0.804721479352472,
    2.5362462754591775
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 1.8343957290655624,
   "CI95": [
    1.394745484703332,
    2.80967432561198
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.6018480491764286,
   "CI95": [
    0.5904036164219455,
    3.422652002863227
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.769530461617382,
   "CI95": [
    1.7683151255690963,
    3.5192364388918578
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 5.969880095923898,
   "CI95": [
    1.862384285893473,
    7.932207244409453
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.5413162356767458,
   "CI95": [
    -1.921758057149072,
    1.3656786491358803
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.783608952475788,
   "CI95": [
    0.6630321085753635,
    5.518953850364046
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -1.6323335059193624,
   "CI95": [
    -2.5783356534168127,
    0.3271370971766078
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.1817446401044265,
   "CI95": [
    0.5745981709851009,
    4.574779495346204
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.6453958901150685,
   "CI95": [
    -2.377240704400802,
    0.4853666649468182
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.735976959131719,
   "CI95": [
    0.630818055885492,
    2.2572955956979066
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -1.0405653697687995,
   "CI95": [
    -1.719716016643393,
    1.2209727429996124
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.667802661908958,
   "CI95": [
    1.0074107895286002,
    5.061084743640164
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "all_gaps",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.214902750369994,
   "CI95": [
    -2.0348200155960896,
    0.7857929263412828
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.040989942526764,
   "CI95": [
    1.7983510984518365,
    5.2021890368029675
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.1798041296735136,
   "CI95": [
    1.5305880770976266,
    4.803636561150161
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.578831809333934,
   "CI95": [
    1.6148865203665133,
    4.582558392224044
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.4451529283410594,
   "CI95": [
    1.3437955134190975,
    3.664788259890837
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.122733336710141,
   "CI95": [
    1.2759245536979986,
    4.060454284119175
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 1.8937666051017743,
   "CI95": [
    1.076142500707188,
    2.8180142722099677
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.268095368870732,
   "CI95": [
    1.2973614666853301,
    2.754166378182973
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 1.4980909349087312,
   "CI95": [
    0.931951029410541,
    2.553230525964262
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.2526626143603927,
   "CI95": [
    1.5245663509244158,
    4.148824871241031
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.2542036495062696,
   "CI95": [
    1.3954745980729286,
    3.385020472383872
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 6.510617538324965,
   "CI95": [
    1.9357067765670197,
    9.080800492788738
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.8128076813326572,
   "CI95": [
    -1.9811486803164555,
    1.4268866194235184
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.171192061155864,
   "CI95": [
    0.9657728869019107,
    6.215367208890572
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -2.1294825237878854,
   "CI95": [
    -3.1611233525711198,
    0.134824868686084
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.647848884236666,
   "CI95": [
    1.0064551657276013,
    5.246937823931779
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.8766307601558196,
   "CI95": [
    -2.8919952923433394,
    0.38001517253087724
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.6891096582934608,
   "CI95": [
    0.7965085798142354,
    2.1085632316650615
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -1.2558643855033722,
   "CI95": [
    -2.0929472994838036,
    0.9034362906252366
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.004692035502739,
   "CI95": [
    1.264276784587614,
    5.656888119917743
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "all",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.5186963376949336,
   "CI95": [
    -2.496225316432832,
    0.6237059854172113
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": -0.15399952593163846,
   "CI95": [
    -2.6370269905120627,
    1.3674789436630377
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -1.088367823752165,
   "CI95": [
    -3.3695257588445324,
    0.9627915891015493
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.19766693014054226,
   "CI95": [
    -1.7663973164947215,
    1.68419450296662
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -0.7897782863027771,
   "CI95": [
    -3.064857968227014,
    2.095695436469543
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": -0.018506801116075167,
   "CI95": [
    -1.8832494882660291,
    1.574012159527173
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.1286065004145627,
   "CI95": [
    -3.4953401800073713,
    1.2465992383556652
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.12401192231099856,
   "CI95": [
    -1.8907272213207762,
    1.8120576289701047
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -0.9088631507130032,
   "CI95": [
    -3.3134095540968724,
    1.5072085837444293
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.0372931313509568,
   "CI95": [
    -2.008036149058564,
    1.55764002252469
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -0.978903940295627,
   "CI95": [
    -3.339061262218671,
    1.4112416510774997
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.7730166879619134,
   "CI95": [
    -0.35755175877793094,
    1.9122082236772295
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.8977934272514574,
   "CI95": [
    -4.013780107057955,
    0.027511140103018895
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.46542325535591544,
   "CI95": [
    -0.4962795609616107,
    1.225528698042207
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -1.0575572504885997,
   "CI95": [
    -4.310834177440079,
    -0.1482900881664047
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.17946242232198983,
   "CI95": [
    -0.7251055606800312,
    0.9409654110750494
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -1.2511038885893981,
   "CI95": [
    -4.435668937963463,
    -0.3641692924653854
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.24539587922427586,
   "CI95": [
    -1.1990461142694844,
    0.8210065636540651
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -1.0034626450023438,
   "CI95": [
    -4.200374693415439,
    -0.12243273812169969
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 0.4158245612160236,
   "CI95": [
    -0.6165617632712068,
    1.1173787511348978
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "zero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.0524793028329498,
   "CI95": [
    -4.162148684515795,
    -0.18990515359327595
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.430259395249834,
   "CI95": [
    2.233273691592223,
    5.414663080684134
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.460973774518962,
   "CI95": [
    2.2206078846472024,
    5.468569369555416
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.9012003259164345,
   "CI95": [
    2.0244174658983303,
    4.747447263663989
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.6279103304968885,
   "CI95": [
    1.7657484948021362,
    4.125498817102841
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.4241061395457706,
   "CI95": [
    1.6788581623644365,
    4.209233787130659
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.047713843637567,
   "CI95": [
    1.4431410029008862,
    3.2625832768485505
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.4854173647858886,
   "CI95": [
    1.658938233618493,
    2.8976622857565673
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 1.580807458503628,
   "CI95": [
    0.9448101466532528,
    2.9735381598801456
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.560245806374482,
   "CI95": [
    1.9715160119891717,
    4.28981030451149
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.4293513517892613,
   "CI95": [
    1.7603555172631342,
    3.842426832552347
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 7.010486937178882,
   "CI95": [
    2.2458896305784104,
    9.352124440408064
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.9046542633739136,
   "CI95": [
    -2.114358950269257,
    1.712610152012436
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.498490952974009,
   "CI95": [
    1.0787628505066695,
    6.417044044176528
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -2.334386498285596,
   "CI95": [
    -3.328477417330795,
    0.2505188562455064
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.9511761456958823,
   "CI95": [
    1.2533867606039197,
    5.431853233098978
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -2.0358249955173022,
   "CI95": [
    -3.0315040998781644,
    0.6332212866202426
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.82078081322976,
   "CI95": [
    0.9033230029639725,
    2.1934979466459015
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -1.3530750207708877,
   "CI95": [
    -2.175272779760202,
    1.2371731100241872
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.3202337122696335,
   "CI95": [
    1.4827796554816204,
    5.837009408844081
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "colabelled",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.656985194486925,
   "CI95": [
    -2.6301278042302867,
    0.8749368566138356
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.390551562868794,
   "CI95": [
    2.1817748189880715,
    5.402683322870845
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": 3.4159046692538624,
   "CI95": [
    2.0953295307624566,
    5.3370674779989695
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.8628216512159383,
   "CI95": [
    1.9799971479580318,
    4.734510016013325
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": 2.5910857456359935,
   "CI95": [
    1.7247378712321435,
    4.0135200621938045
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.3861301669446675,
   "CI95": [
    1.6134456358851803,
    4.188038831432815
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": 2.0116368919477026,
   "CI95": [
    1.4158744992158259,
    3.115096052696211
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 2.4458864754948593,
   "CI95": [
    1.5999099735431206,
    2.8766166952002115
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": 1.5510549189723406,
   "CI95": [
    0.9325708237242466,
    2.8769632549201676
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.5213474641310647,
   "CI95": [
    1.9051702190035784,
    4.280845251546795
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 50,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": 2.3924205564524748,
   "CI95": [
    1.734651249941086,
    3.7459206188650644
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 6.9683237091868335,
   "CI95": [
    2.211529519597517,
    9.338651663171467
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 0,
   "comparison": "A_minus_H1",
   "delta_pp": -0.909973273242727,
   "CI95": [
    -2.1111955859403655,
    1.6536968239711716
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.470575760288355,
   "CI95": [
    1.0770147061816076,
    6.402612002101289
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 100,
   "comparison": "A_minus_H1",
   "delta_pp": -2.32640539520132,
   "CI95": [
    -3.311810665554691,
    0.20602838877264942
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 3.926676843097056,
   "CI95": [
    1.2179512701406323,
    5.427172370766496
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 200,
   "comparison": "A_minus_H1",
   "delta_pp": -2.032955841869523,
   "CI95": [
    -3.033388554972536,
    0.5840586399112362
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 1.8040081256076093,
   "CI95": [
    0.8651510726064362,
    2.186169319320373
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": 400,
   "comparison": "A_minus_H1",
   "delta_pp": -1.3537010203249764,
   "CI95": [
    -2.1738861161227745,
    1.178860285936662
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_PUBLIC",
   "delta_pp": 4.292396109544963,
   "CI95": [
    1.4590148078655876,
    5.827942894039322
   ]
  },
  {
   "role": "mechanism_holdout14",
   "tier": "label_median",
   "population": "nonzero",
   "threshold": 70,
   "wait_ms": "four_wait_mean",
   "comparison": "A_minus_H1",
   "delta_pp": -1.6557588826596366,
   "CI95": [
    -2.62749818771112,
    0.8168269715484708
   ]
  }
 ],
 "R7b_contrasts_A": {
  "val21|all|50|clean_K1|0": {
   "delta": 0.22557012289061618,
   "ci": [
    -0.4059521962060233,
    0.9813137426109928
   ]
  },
  "val21|all|50|clean_K1|100": {
   "delta": 0.02233712960471716,
   "ci": [
    -0.44272595216715066,
    0.5443756028498489
   ]
  },
  "val21|all|50|clean_K1|200": {
   "delta": 0.07469604699093206,
   "ci": [
    -0.3829864087149649,
    0.6202121523529448
   ]
  },
  "val21|all|50|clean_K1|400": {
   "delta": -0.005191134231168348,
   "ci": [
    -0.474778685370973,
    0.5598699746855287
   ]
  },
  "val21|all|50|clean_K1|four_wait_mean": {
   "delta": 0.07935304131377426,
   "ci": [
    -0.38998326829500085,
    0.6412206535794737
   ]
  },
  "val21|all|70|clean_K1|0": {
   "delta": 0.09642280283313671,
   "ci": [
    -0.42837092280354694,
    0.664199271902503
   ]
  },
  "val21|all|70|clean_K1|100": {
   "delta": -0.03650839660096968,
   "ci": [
    -0.46866252389728813,
    0.4311480393209534
   ]
  },
  "val21|all|70|clean_K1|200": {
   "delta": 0.047273798620016315,
   "ci": [
    -0.29419120858149744,
    0.4469654090962929
   ]
  },
  "val21|all|70|clean_K1|400": {
   "delta": 0.11471180860199108,
   "ci": [
    -0.18757679090073842,
    0.5340266982494123
   ]
  },
  "val21|all|70|clean_K1|four_wait_mean": {
   "delta": 0.05547500336354361,
   "ci": [
    -0.3234666622981886,
    0.4713345102644192
   ]
  },
  "val21|zero|50|clean_K1|0": {
   "delta": -0.6850199787155778,
   "ci": [
    -1.7773340545258447,
    0.19139197795685148
   ]
  },
  "val21|zero|50|clean_K1|100": {
   "delta": -0.28648065508332365,
   "ci": [
    -0.6873826721989972,
    0.08685800315879195
   ]
  },
  "val21|zero|50|clean_K1|200": {
   "delta": -0.7110441742136592,
   "ci": [
    -1.8506134417352929,
    0.10834506679779053
   ]
  },
  "val21|zero|50|clean_K1|400": {
   "delta": -1.1600488362169632,
   "ci": [
    -2.4659931457880058,
    -0.193988141862946
   ]
  },
  "val21|zero|50|clean_K1|four_wait_mean": {
   "delta": -0.710648411057381,
   "ci": [
    -1.6753562844377312,
    0.013340334973390884
   ]
  },
  "val21|zero|70|clean_K1|0": {
   "delta": -0.21963917784582065,
   "ci": [
    -0.6063682190554243,
    0.1517953785474938
   ]
  },
  "val21|zero|70|clean_K1|100": {
   "delta": -0.054098758150487924,
   "ci": [
    -0.22506168123716436,
    0.14948903963414759
   ]
  },
  "val21|zero|70|clean_K1|200": {
   "delta": -0.3068438921820397,
   "ci": [
    -0.65596518002073,
    0.03618505060906605
   ]
  },
  "val21|zero|70|clean_K1|400": {
   "delta": -0.4848871837694399,
   "ci": [
    -1.0656530107411213,
    0.0964075724619886
   ]
  },
  "val21|zero|70|clean_K1|four_wait_mean": {
   "delta": -0.2663672529869471,
   "ci": [
    -0.5937083085131057,
    0.07842617045411758
   ]
  },
  "val21|colabelled|50|clean_K1|0": {
   "delta": 0.3787816518477551,
   "ci": [
    -0.3902729324835383,
    1.225728358419455
   ]
  },
  "val21|colabelled|50|clean_K1|100": {
   "delta": 0.060584560638266304,
   "ci": [
    -0.4858097543125077,
    0.6874324743577305
   ]
  },
  "val21|colabelled|50|clean_K1|200": {
   "delta": 0.1924746476254029,
   "ci": [
    -0.36102095247433075,
    0.7875464751664496
   ]
  },
  "val21|colabelled|50|clean_K1|400": {
   "delta": 0.17823787121410342,
   "ci": [
    -0.35510525229192236,
    0.8179896948570308
   ]
  },
  "val21|colabelled|50|clean_K1|four_wait_mean": {
   "delta": 0.20251968283138191,
   "ci": [
    -0.3669076150991943,
    0.833319288118017
   ]
  },
  "val21|colabelled|70|clean_K1|0": {
   "delta": 0.12975015650937868,
   "ci": [
    -0.4987641364318647,
    0.7981269665434443
   ]
  },
  "val21|colabelled|70|clean_K1|100": {
   "delta": -0.05208886636465593,
   "ci": [
    -0.5419096440739891,
    0.4987664564107077
   ]
  },
  "val21|colabelled|70|clean_K1|200": {
   "delta": 0.09110410157362973,
   "ci": [
    -0.31979562181200066,
    0.5909694049289501
   ]
  },
  "val21|colabelled|70|clean_K1|400": {
   "delta": 0.20442130748133516,
   "ci": [
    -0.14485122215489016,
    0.6754867906032835
   ]
  },
  "val21|colabelled|70|clean_K1|four_wait_mean": {
   "delta": 0.0932966747999219,
   "ci": [
    -0.3586872662302396,
    0.5899436811137617
   ]
  },
  "val21|nonzero|50|clean_K1|0": {
   "delta": 0.38861993352712904,
   "ci": [
    -0.38224647176659965,
    1.2391294637272854
   ]
  },
  "val21|nonzero|50|clean_K1|100": {
   "delta": 0.07998303944147267,
   "ci": [
    -0.4796442673620882,
    0.724330673980741
   ]
  },
  "val21|nonzero|50|clean_K1|200": {
   "delta": 0.2144281372098078,
   "ci": [
    -0.35720177389421925,
    0.8407840415582314
   ]
  },
  "val21|nonzero|50|clean_K1|400": {
   "delta": 0.20078523403004547,
   "ci": [
    -0.35887548285156695,
    0.8807618103116428
   ]
  },
  "val21|nonzero|50|clean_K1|four_wait_mean": {
   "delta": 0.22095408605211372,
   "ci": [
    -0.3666044303436515,
    0.8773525657538097
   ]
  },
  "val21|nonzero|70|clean_K1|0": {
   "delta": 0.15103487001709462,
   "ci": [
    -0.4631059942808246,
    0.8129590219686723
   ]
  },
  "val21|nonzero|70|clean_K1|100": {
   "delta": -0.03359898663316585,
   "ci": [
    -0.5235610599260004,
    0.5220303308480811
   ]
  },
  "val21|nonzero|70|clean_K1|200": {
   "delta": 0.10682352629027984,
   "ci": [
    -0.30735844321729616,
    0.6096771264425451
   ]
  },
  "val21|nonzero|70|clean_K1|400": {
   "delta": 0.21505004114342796,
   "ci": [
    -0.1355087596452715,
    0.681257108949881
   ]
  },
  "val21|nonzero|70|clean_K1|four_wait_mean": {
   "delta": 0.10982736270440914,
   "ci": [
    -0.33237897516595133,
    0.6035245325014126
   ]
  },
  "val21|all|50|original_K4|0": {
   "delta": 0.4535351471261748,
   "ci": [
    -0.21789430807762072,
    1.330158367755788
   ]
  },
  "val21|all|50|original_K4|100": {
   "delta": 0.15061756313014976,
   "ci": [
    -0.3819434268556718,
    0.7732029785329156
   ]
  },
  "val21|all|50|original_K4|200": {
   "delta": 0.19776699931110406,
   "ci": [
    -0.3024220743743572,
    0.785176447352968
   ]
  },
  "val21|all|50|original_K4|400": {
   "delta": 0.1992565006003512,
   "ci": [
    -0.40541916012234536,
    0.8678605507225553
   ]
  },
  "val21|all|50|original_K4|four_wait_mean": {
   "delta": 0.250294052541945,
   "ci": [
    -0.2827994703214545,
    0.8739539718289218
   ]
  },
  "val21|all|70|original_K4|0": {
   "delta": 0.40776990372271865,
   "ci": [
    -0.1140151240910947,
    1.0042431087704116
   ]
  },
  "val21|all|70|original_K4|100": {
   "delta": 0.205409084027148,
   "ci": [
    -0.26467979937567226,
    0.7255411087756628
   ]
  },
  "val21|all|70|original_K4|200": {
   "delta": 0.2846117044130949,
   "ci": [
    -0.14128765156031545,
    0.7588864321923727
   ]
  },
  "val21|all|70|original_K4|400": {
   "delta": 0.34270543507120027,
   "ci": [
    -0.09552919813628513,
    0.9123685877151909
   ]
  },
  "val21|all|70|original_K4|four_wait_mean": {
   "delta": 0.3101240318085405,
   "ci": [
    -0.1266995246020955,
    0.8160980039734984
   ]
  },
  "val21|zero|50|original_K4|0": {
   "delta": -2.129333849319645,
   "ci": [
    -4.646340610708537,
    -0.21715218028201796
   ]
  },
  "val21|zero|50|original_K4|100": {
   "delta": -2.015782662843113,
   "ci": [
    -4.283426158014348,
    -0.34513700564012323
   ]
  },
  "val21|zero|50|original_K4|200": {
   "delta": -2.2899058811022805,
   "ci": [
    -4.991346648267033,
    -0.2646282024528092
   ]
  },
  "val21|zero|50|original_K4|400": {
   "delta": -2.609832333101423,
   "ci": [
    -5.433191205376175,
    -0.507171732435136
   ]
  },
  "val21|zero|50|original_K4|four_wait_mean": {
   "delta": -2.2612136815916153,
   "ci": [
    -4.839860521006972,
    -0.3567233605057487
   ]
  },
  "val21|zero|70|original_K4|0": {
   "delta": -1.2318580310238616,
   "ci": [
    -2.3866020817511244,
    -0.24554056022884826
   ]
  },
  "val21|zero|70|original_K4|100": {
   "delta": -1.0999404717952785,
   "ci": [
    -2.1290055811730646,
    -0.26242591241294994
   ]
  },
  "val21|zero|70|original_K4|200": {
   "delta": -1.5220559309885004,
   "ci": [
    -2.9070935193697744,
    -0.34773922189551976
   ]
  },
  "val21|zero|70|original_K4|400": {
   "delta": -1.5168832242189676,
   "ci": [
    -2.957915034111934,
    -0.19851885226828608
   ]
  },
  "val21|zero|70|original_K4|four_wait_mean": {
   "delta": -1.342684414506652,
   "ci": [
    -2.591615425237507,
    -0.27391462655027854
   ]
  },
  "val21|colabelled|50|original_K4|0": {
   "delta": 0.9083369952356387,
   "ci": [
    0.012914131352845123,
    1.8949193959922566
   ]
  },
  "val21|colabelled|50|original_K4|100": {
   "delta": 0.5255301047544615,
   "ci": [
    -0.1533818407638351,
    1.2286782841947017
   ]
  },
  "val21|colabelled|50|original_K4|200": {
   "delta": 0.6227397788004604,
   "ci": [
    0.03191945343796121,
    1.2779389837109127
   ]
  },
  "val21|colabelled|50|original_K4|400": {
   "delta": 0.6798537453632036,
   "ci": [
    0.06435769307540665,
    1.409406581345001
   ]
  },
  "val21|colabelled|50|original_K4|four_wait_mean": {
   "delta": 0.6841151560384411,
   "ci": [
    0.040899045433552876,
    1.3823157119790013
   ]
  },
  "val21|colabelled|70|original_K4|0": {
   "delta": 0.6687370337284572,
   "ci": [
    0.010046675134532702,
    1.3868779383934169
   ]
  },
  "val21|colabelled|70|original_K4|100": {
   "delta": 0.4150132803003241,
   "ci": [
    -0.1333476176258789,
    1.0119655286699663
   ]
  },
  "val21|colabelled|70|original_K4|200": {
   "delta": 0.5819328848682422,
   "ci": [
    0.07834949453209811,
    1.1708972735111651
   ]
  },
  "val21|colabelled|70|original_K4|400": {
   "delta": 0.6484665421322546,
   "ci": [
    0.17682568076359317,
    1.2369075620740348
   ]
  },
  "val21|colabelled|70|original_K4|four_wait_mean": {
   "delta": 0.5785374352573195,
   "ci": [
    0.06906911693082907,
    1.1488627586636275
   ]
  },
  "val21|nonzero|50|original_K4|0": {
   "delta": 0.9056571067679045,
   "ci": [
    0.02229461897594464,
    1.883824270789428
   ]
  },
  "val21|nonzero|50|original_K4|100": {
   "delta": 0.5283007659221587,
   "ci": [
    -0.1493418687755876,
    1.2247001547560015
   ]
  },
  "val21|nonzero|50|original_K4|200": {
   "delta": 0.6310074591569522,
   "ci": [
    0.03988370058128179,
    1.2848551310581575
   ]
  },
  "val21|nonzero|50|original_K4|400": {
   "delta": 0.687646249810579,
   "ci": [
    0.056591234040885056,
    1.4401938859722088
   ]
  },
  "val21|nonzero|50|original_K4|four_wait_mean": {
   "delta": 0.6881528954143986,
   "ci": [
    0.047393244022960836,
    1.3939072517489055
   ]
  },
  "val21|nonzero|70|original_K4|0": {
   "delta": 0.6803745610576281,
   "ci": [
    0.030749695402376417,
    1.3886760388257908
   ]
  },
  "val21|nonzero|70|original_K4|100": {
   "delta": 0.42024594597951176,
   "ci": [
    -0.1284687897771708,
    1.01199077533975
   ]
  },
  "val21|nonzero|70|original_K4|200": {
   "delta": 0.5809274676370819,
   "ci": [
    0.07510396449289705,
    1.1640387827730494
   ]
  },
  "val21|nonzero|70|original_K4|400": {
   "delta": 0.6467522206917474,
   "ci": [
    0.1723025055479846,
    1.2303498616935054
   ]
  },
  "val21|nonzero|70|original_K4|four_wait_mean": {
   "delta": 0.5820750488414923,
   "ci": [
    0.07244512031695649,
    1.150079029312888
   ]
  },
  "val21|all|50|PUBLIC_finetuned|0": {
   "delta": 1.4493873128875994,
   "ci": [
    0.759798086509726,
    2.2451328047450767
   ]
  },
  "val21|all|50|PUBLIC_finetuned|100": {
   "delta": 1.2663598975537933,
   "ci": [
    0.7275899173385658,
    1.9150494620590663
   ]
  },
  "val21|all|50|PUBLIC_finetuned|200": {
   "delta": 1.2579486674785347,
   "ci": [
    0.682371711575377,
    1.9621935789264924
   ]
  },
  "val21|all|50|PUBLIC_finetuned|400": {
   "delta": 0.7159250414542507,
   "ci": [
    -0.01930681475934518,
    1.4990516339512205
   ]
  },
  "val21|all|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.1724052298435446,
   "ci": [
    0.5793986953567214,
    1.8688126978665283
   ]
  },
  "val21|all|70|PUBLIC_finetuned|0": {
   "delta": 1.0333900459390672,
   "ci": [
    0.26968562699206244,
    1.947188819527061
   ]
  },
  "val21|all|70|PUBLIC_finetuned|100": {
   "delta": 0.6604438154222455,
   "ci": [
    0.01896051252931355,
    1.4664021771878653
   ]
  },
  "val21|all|70|PUBLIC_finetuned|200": {
   "delta": 0.8463857925448744,
   "ci": [
    0.2611601229781303,
    1.6334630407699895
   ]
  },
  "val21|all|70|PUBLIC_finetuned|400": {
   "delta": 0.7176274163080478,
   "ci": [
    0.11433156827634246,
    1.4983413673842536
   ]
  },
  "val21|all|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 0.8144617675535587,
   "ci": [
    0.18090977513448733,
    1.6238346304018396
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|0": {
   "delta": -3.010122481613289,
   "ci": [
    -6.082097201317921,
    -0.4948208442327399
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|100": {
   "delta": -2.605194469957804,
   "ci": [
    -5.296467147792593,
    -0.3675800968956322
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|200": {
   "delta": -2.7591836402821692,
   "ci": [
    -5.5151980196581345,
    -0.44365556071013995
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|400": {
   "delta": -2.9657589577092174,
   "ci": [
    -5.816356552993432,
    -0.563813594319133
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": -2.83506488739062,
   "ci": [
    -5.717462574623474,
    -0.4733889263911072
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|0": {
   "delta": -1.8295907979658306,
   "ci": [
    -3.1050330568143867,
    -0.7169930595556868
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|100": {
   "delta": -1.4826233487885976,
   "ci": [
    -2.648491685707873,
    -0.49336100198087823
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|200": {
   "delta": -1.5326904484255834,
   "ci": [
    -2.672938813546515,
    -0.5261818089707844
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|400": {
   "delta": -1.7026873270157712,
   "ci": [
    -2.960337848237449,
    -0.5185893930922598
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": -1.6368979805489456,
   "ci": [
    -2.851049676509805,
    -0.5689999269377561
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|0": {
   "delta": 2.2565133733541436,
   "ci": [
    1.4715770190080961,
    3.1718382710476885
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|100": {
   "delta": 1.9558154695425618,
   "ci": [
    1.322697873262433,
    2.751247391261051
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|200": {
   "delta": 1.9761321338494848,
   "ci": [
    1.2811142522000873,
    2.844476090058192
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|400": {
   "delta": 1.3634131104778173,
   "ci": [
    0.4059166769847009,
    2.3707902557596543
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.887968521806002,
   "ci": [
    1.1722659829104256,
    2.758756692754565
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|0": {
   "delta": 1.5235144290969391,
   "ci": [
    0.6119888573326018,
    2.5909347567939256
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|100": {
   "delta": 1.030728465597041,
   "ci": [
    0.2928677739836255,
    1.976609173561818
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|200": {
   "delta": 1.2604332482553744,
   "ci": [
    0.5991844102502139,
    2.1196814218680626
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|400": {
   "delta": 1.1382373208205578,
   "ci": [
    0.44587440835793923,
    1.990710305003598
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.238228365942478,
   "ci": [
    0.5115223186708406,
    2.1534400064400887
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|0": {
   "delta": 2.2263028725310883,
   "ci": [
    1.4483752962040746,
    3.140004445186804
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|100": {
   "delta": 1.9379976587751127,
   "ci": [
    1.302638374732798,
    2.7306631578078906
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|200": {
   "delta": 1.9541957107790087,
   "ci": [
    1.271165172853456,
    2.818003131341556
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|400": {
   "delta": 1.353250083300253,
   "ci": [
    0.411863089165636,
    2.347935656605489
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.8679365813463655,
   "ci": [
    1.153224216126068,
    2.731474927365074
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|0": {
   "delta": 1.5048836578476876,
   "ci": [
    0.5899514639904966,
    2.574825447346469
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|100": {
   "delta": 1.0145336317033038,
   "ci": [
    0.27407000953659183,
    1.9555598935196967
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|200": {
   "delta": 1.2396152204520068,
   "ci": [
    0.5790131563535542,
    2.092590511757643
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|400": {
   "delta": 1.120435443813714,
   "ci": [
    0.42341038740925024,
    1.9700947690747417
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.2198669884541782,
   "ci": [
    0.4956618967572517,
    2.1388677542894223
   ]
  },
  "val21|all|50|H1_zero_training|0": {
   "delta": 2.963036913741822,
   "ci": [
    1.2169493838506666,
    4.78930906458659
   ]
  },
  "val21|all|50|H1_zero_training|100": {
   "delta": 2.4616407314643283,
   "ci": [
    0.9918923192977113,
    3.8556638067055125
   ]
  },
  "val21|all|50|H1_zero_training|200": {
   "delta": 2.4279078218310937,
   "ci": [
    0.9916109523700509,
    3.8598742817458347
   ]
  },
  "val21|all|50|H1_zero_training|400": {
   "delta": 2.3958221298554037,
   "ci": [
    1.0368341769855598,
    3.7842133118237387
   ]
  },
  "val21|all|50|H1_zero_training|four_wait_mean": {
   "delta": 2.562101899223162,
   "ci": [
    1.1168471361682328,
    3.9760632903193023
   ]
  },
  "val21|all|70|H1_zero_training|0": {
   "delta": -0.5963911039445501,
   "ci": [
    -1.7493019962972995,
    0.4955678947553169
   ]
  },
  "val21|all|70|H1_zero_training|100": {
   "delta": -0.4180438052495911,
   "ci": [
    -1.4990447922690486,
    0.562686410418463
   ]
  },
  "val21|all|70|H1_zero_training|200": {
   "delta": -0.1251025392613959,
   "ci": [
    -1.353081065688247,
    0.9107224846740176
   ]
  },
  "val21|all|70|H1_zero_training|400": {
   "delta": 0.5920175598675049,
   "ci": [
    -0.6592163702620428,
    1.6581063916561585
   ]
  },
  "val21|all|70|H1_zero_training|four_wait_mean": {
   "delta": -0.136879972147008,
   "ci": [
    -1.290905025051694,
    0.8750074059859094
   ]
  },
  "val21|zero|50|H1_zero_training|0": {
   "delta": 1.7975558900772342,
   "ci": [
    0.3450107779478755,
    3.4679917565407123
   ]
  },
  "val21|zero|50|H1_zero_training|100": {
   "delta": 1.5464666668703775,
   "ci": [
    0.4017348935275578,
    2.937952570120106
   ]
  },
  "val21|zero|50|H1_zero_training|200": {
   "delta": 1.5707152804392546,
   "ci": [
    0.4081343745838118,
    2.8735772336256686
   ]
  },
  "val21|zero|50|H1_zero_training|400": {
   "delta": 1.3076510447348777,
   "ci": [
    -0.20827365614367452,
    2.7139167708489302
   ]
  },
  "val21|zero|50|H1_zero_training|four_wait_mean": {
   "delta": 1.555597220530436,
   "ci": [
    0.2820229091952063,
    2.9653526885757286
   ]
  },
  "val21|zero|70|H1_zero_training|0": {
   "delta": 1.2796951022462555,
   "ci": [
    0.19951579061699057,
    2.422600972187009
   ]
  },
  "val21|zero|70|H1_zero_training|100": {
   "delta": 1.357186954951094,
   "ci": [
    0.23486264465184806,
    2.5161215827382586
   ]
  },
  "val21|zero|70|H1_zero_training|200": {
   "delta": 1.3292908149433629,
   "ci": [
    0.19485226685312257,
    2.549714379275385
   ]
  },
  "val21|zero|70|H1_zero_training|400": {
   "delta": 1.0815680517531092,
   "ci": [
    -0.19321701446811754,
    2.428945453625441
   ]
  },
  "val21|zero|70|H1_zero_training|four_wait_mean": {
   "delta": 1.2619352309734553,
   "ci": [
    0.16542408824167262,
    2.416137203204674
   ]
  },
  "val21|colabelled|50|H1_zero_training|0": {
   "delta": 3.311090582321048,
   "ci": [
    1.3677697506922433,
    5.221696901118065
   ]
  },
  "val21|colabelled|50|H1_zero_training|100": {
   "delta": 2.733488699913323,
   "ci": [
    1.0931425420773762,
    4.302972462862311
   ]
  },
  "val21|colabelled|50|H1_zero_training|200": {
   "delta": 2.691173650256649,
   "ci": [
    1.0906922223557962,
    4.316136800260192
   ]
  },
  "val21|colabelled|50|H1_zero_training|400": {
   "delta": 2.6726658752134305,
   "ci": [
    1.1855210640764324,
    4.283097840056229
   ]
  },
  "val21|colabelled|50|H1_zero_training|four_wait_mean": {
   "delta": 2.852104701926113,
   "ci": [
    1.229317836929833,
    4.399323543573868
   ]
  },
  "val21|colabelled|70|H1_zero_training|0": {
   "delta": -0.845686352397839,
   "ci": [
    -2.097551115812772,
    0.3478963640757163
   ]
  },
  "val21|colabelled|70|H1_zero_training|100": {
   "delta": -0.654478432164017,
   "ci": [
    -1.823000659635268,
    0.39745711428937675
   ]
  },
  "val21|colabelled|70|H1_zero_training|200": {
   "delta": -0.3142724921523173,
   "ci": [
    -1.672132550906584,
    0.7636430104887426
   ]
  },
  "val21|colabelled|70|H1_zero_training|400": {
   "delta": 0.545185259865633,
   "ci": [
    -0.8474712754786985,
    1.7299885088237978
   ]
  },
  "val21|colabelled|70|H1_zero_training|four_wait_mean": {
   "delta": -0.31731300421213504,
   "ci": [
    -1.567125375793656,
    0.7712076448134925
   ]
  },
  "val21|nonzero|50|H1_zero_training|0": {
   "delta": 3.2775123332283678,
   "ci": [
    1.3621459726987362,
    5.17537638773811
   ]
  },
  "val21|nonzero|50|H1_zero_training|100": {
   "delta": 2.716063900053134,
   "ci": [
    1.0926099885979987,
    4.281294232659575
   ]
  },
  "val21|nonzero|50|H1_zero_training|200": {
   "delta": 2.665953565340345,
   "ci": [
    1.0919350046054628,
    4.277935030647371
   ]
  },
  "val21|nonzero|50|H1_zero_training|400": {
   "delta": 2.6496598720546225,
   "ci": [
    1.1926707849876852,
    4.224000413508719
   ]
  },
  "val21|nonzero|50|H1_zero_training|four_wait_mean": {
   "delta": 2.8272974176691172,
   "ci": [
    1.2299253970660426,
    4.378356986222989
   ]
  },
  "val21|nonzero|70|H1_zero_training|0": {
   "delta": -0.8430158449418409,
   "ci": [
    -2.0926901187953137,
    0.34115297059044214
   ]
  },
  "val21|nonzero|70|H1_zero_training|100": {
   "delta": -0.6537931848048449,
   "ci": [
    -1.8280781723743342,
    0.4153590774275075
   ]
  },
  "val21|nonzero|70|H1_zero_training|200": {
   "delta": -0.3168257414548587,
   "ci": [
    -1.6765654846675293,
    0.7700199010769874
   ]
  },
  "val21|nonzero|70|H1_zero_training|400": {
   "delta": 0.5412642201927582,
   "ci": [
    -0.8566186452823232,
    1.7309682595713005
   ]
  },
  "val21|nonzero|70|H1_zero_training|four_wait_mean": {
   "delta": -0.3180926377521966,
   "ci": [
    -1.5867237197132598,
    0.7660049953144733
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|0": {
   "delta": -0.44897527599776293,
   "ci": [
    -0.7245608968141416,
    0.20367514504225276
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|100": {
   "delta": -0.40961177717370373,
   "ci": [
    -0.7647483547599104,
    0.33250545412415555
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|200": {
   "delta": -0.48716752446755623,
   "ci": [
    -0.8442304851576213,
    0.02477555325281536
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|400": {
   "delta": -0.05645792186684181,
   "ci": [
    -0.18435350601252232,
    0.19297576883898485
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|four_wait_mean": {
   "delta": -0.35055312487646617,
   "ci": [
    -0.5904633423227104,
    0.15862020096655932
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|0": {
   "delta": -1.178550574941814,
   "ci": [
    -1.6732682601940665,
    -0.09389500916002838
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|100": {
   "delta": -1.6469105282754175,
   "ci": [
    -2.201576129137761,
    -0.4035207036549217
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|200": {
   "delta": -1.492111794641507,
   "ci": [
    -2.0071510442054774,
    -0.2864005697305979
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|400": {
   "delta": -0.8054455714381087,
   "ci": [
    -1.1004751594697955,
    -0.21299126351771105
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|four_wait_mean": {
   "delta": -1.280754617324212,
   "ci": [
    -1.7206660097923756,
    -0.2777469674711959
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|0": {
   "delta": -0.393239261706024,
   "ci": [
    -1.3576559729793998,
    0.24251901432014802
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|100": {
   "delta": -0.2454407672306805,
   "ci": [
    -0.7901015604365891,
    0.4135027491122792
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|200": {
   "delta": -0.39133926205902014,
   "ci": [
    -0.8795740061131229,
    0.4251017162238952
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|400": {
   "delta": -0.5497830076877316,
   "ci": [
    -1.1545200770620572,
    0.31417481163008754
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|four_wait_mean": {
   "delta": -0.39495057467086403,
   "ci": [
    -0.9768962246836073,
    0.32125803300474387
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|0": {
   "delta": -0.17282235306121171,
   "ci": [
    -0.7234188981371653,
    0.40310517087043496
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|100": {
   "delta": -0.03882003173691354,
   "ci": [
    -0.3647580516074684,
    0.3565212439162475
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|200": {
   "delta": -0.018654055617185843,
   "ci": [
    -0.3818297323066962,
    0.6121777658962257
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|400": {
   "delta": -0.19155504729831327,
   "ci": [
    -0.6093998281624171,
    0.3747527695061401
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|four_wait_mean": {
   "delta": -0.10546287192840609,
   "ci": [
    -0.4642597401968177,
    0.4071319987515497
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|0": {
   "delta": -0.458680153177004,
   "ci": [
    -0.7918542900405974,
    0.4101510750321544
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|100": {
   "delta": -0.4318211168524139,
   "ci": [
    -0.830711810489853,
    0.44876896705494845
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|200": {
   "delta": -0.5004941888549675,
   "ci": [
    -0.9392057018818215,
    0.10430605550006218
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|400": {
   "delta": -0.013163885142200607,
   "ci": [
    -0.1469301653012573,
    0.3379119914491919
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|four_wait_mean": {
   "delta": -0.3510398360066465,
   "ci": [
    -0.6392914707042717,
    0.3067941225592564
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|0": {
   "delta": -1.271616358468691,
   "ci": [
    -1.756468946589777,
    -0.08181852144398452
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|100": {
   "delta": -1.7953340163253415,
   "ci": [
    -2.283752435912926,
    -0.4878971412257158
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|200": {
   "delta": -1.6303611045543864,
   "ci": [
    -2.1063067327665377,
    -0.3694800880175519
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|400": {
   "delta": -0.8654547583337404,
   "ci": [
    -1.1773892890091249,
    -0.24576437879124352
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|four_wait_mean": {
   "delta": -1.3906915594205398,
   "ci": [
    -1.78995572933695,
    -0.32978284021656445
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|0": {
   "delta": -0.4510898342667862,
   "ci": [
    -0.7802738279346744,
    0.408437409377924
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|100": {
   "delta": -0.42235576687383514,
   "ci": [
    -0.8276463341604823,
    0.46157327225196326
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|200": {
   "delta": -0.49391911405647687,
   "ci": [
    -0.9333450925950351,
    0.11585741507941397
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|400": {
   "delta": -0.011052189017708733,
   "ci": [
    -0.14492023764281933,
    0.33820303750579367
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|four_wait_mean": {
   "delta": -0.3446042260537017,
   "ci": [
    -0.6275314481175275,
    0.3147442439180378
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|0": {
   "delta": -1.2616186699933205,
   "ci": [
    -1.756418995162858,
    -0.07727100948762056
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|100": {
   "delta": -1.7811009904139468,
   "ci": [
    -2.2762628661308155,
    -0.4762453571487149
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|200": {
   "delta": -1.6165483962484142,
   "ci": [
    -2.099288724580382,
    -0.35185807538385233
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|400": {
   "delta": -0.8566250246305694,
   "ci": [
    -1.165383089889459,
    -0.23086735864731406
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|four_wait_mean": {
   "delta": -1.378973270321563,
   "ci": [
    -1.786157608397708,
    -0.31325187747418193
   ]
  },
  "mechanism_holdout14|all|50|original_K4|0": {
   "delta": -0.5934023940282648,
   "ci": [
    -0.8844982753469988,
    -0.39227484114885736
   ]
  },
  "mechanism_holdout14|all|50|original_K4|100": {
   "delta": -0.618003112716868,
   "ci": [
    -0.9778974961805982,
    -0.27455998777397106
   ]
  },
  "mechanism_holdout14|all|50|original_K4|200": {
   "delta": -0.7496349106834069,
   "ci": [
    -1.3979866305428226,
    -0.45646891040841586
   ]
  },
  "mechanism_holdout14|all|50|original_K4|400": {
   "delta": -0.01636925379316286,
   "ci": [
    -0.6773950873247805,
    0.26982496393205124
   ]
  },
  "mechanism_holdout14|all|50|original_K4|four_wait_mean": {
   "delta": -0.49435241780542566,
   "ci": [
    -0.9335158274526847,
    -0.31048967670794103
   ]
  },
  "mechanism_holdout14|all|70|original_K4|0": {
   "delta": -0.7136847557350355,
   "ci": [
    -1.286956796166383,
    -0.42238696508948803
   ]
  },
  "mechanism_holdout14|all|70|original_K4|100": {
   "delta": -1.036119942926291,
   "ci": [
    -1.4112007934725492,
    -0.759860504129545
   ]
  },
  "mechanism_holdout14|all|70|original_K4|200": {
   "delta": -0.8682645634607411,
   "ci": [
    -1.3855630179605023,
    -0.6079524759895429
   ]
  },
  "mechanism_holdout14|all|70|original_K4|400": {
   "delta": -0.1742320180528433,
   "ci": [
    -1.035258640479325,
    0.27899248823894446
   ]
  },
  "mechanism_holdout14|all|70|original_K4|four_wait_mean": {
   "delta": -0.6980753200437277,
   "ci": [
    -1.249625126952243,
    -0.45621261867082535
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|0": {
   "delta": -2.8326197918441856,
   "ci": [
    -4.407519060837199,
    -1.5980986787700713
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|100": {
   "delta": -2.9516569493810416,
   "ci": [
    -4.770723152940399,
    -1.8015122256920693
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|200": {
   "delta": -3.03957372676012,
   "ci": [
    -4.781569733452291,
    -1.6907480360757157
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|400": {
   "delta": -3.0729490395422707,
   "ci": [
    -5.58658045182338,
    -2.0745655609909073
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|four_wait_mean": {
   "delta": -2.9741998768819045,
   "ci": [
    -4.822105374013405,
    -1.8535095528276555
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|0": {
   "delta": -1.6281591879103274,
   "ci": [
    -2.373617924440433,
    -0.4567510940733892
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|100": {
   "delta": -1.1447986629435103,
   "ci": [
    -1.9278860585288327,
    -0.038940533274444085
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|200": {
   "delta": -1.3788771559557393,
   "ci": [
    -2.2492933463365263,
    -0.07093948431217709
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|400": {
   "delta": -1.5436255480538723,
   "ci": [
    -2.511903415620815,
    -0.6728436444995401
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|four_wait_mean": {
   "delta": -1.4238651387158623,
   "ci": [
    -2.1953055905113894,
    -0.3496654613259461
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|0": {
   "delta": -0.3913337383254761,
   "ci": [
    -0.547567729727943,
    0.045969390720464125
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|100": {
   "delta": -0.40761934710584075,
   "ci": [
    -0.6387852007140267,
    0.11697502435442453
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|200": {
   "delta": -0.5439438581328204,
   "ci": [
    -1.1357754931987272,
    -0.311387618675095
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|400": {
   "delta": 0.2589213162351219,
   "ci": [
    -0.07330954800011327,
    0.3984661530263893
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|four_wait_mean": {
   "delta": -0.27099390683225383,
   "ci": [
    -0.5000218425511579,
    -0.02618451360528156
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|0": {
   "delta": -0.645735541866666,
   "ci": [
    -1.2432609933137457,
    -0.2803360009307707
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|100": {
   "delta": -1.0334025199953534,
   "ci": [
    -1.4918480975469128,
    -0.6994803516001841
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|200": {
   "delta": -0.835242366438043,
   "ci": [
    -1.4256213117072531,
    -0.5197573936684093
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|400": {
   "delta": -0.06443248975315423,
   "ci": [
    -0.9950069721358642,
    0.3570398293659781
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|four_wait_mean": {
   "delta": -0.6447032295133042,
   "ci": [
    -1.254044169345962,
    -0.38072563003921284
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|0": {
   "delta": -0.3973419181135398,
   "ci": [
    -0.5499518779788897,
    0.03039998959248125
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|100": {
   "delta": -0.41148026901941154,
   "ci": [
    -0.6403787715486092,
    0.10020394290234524
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|200": {
   "delta": -0.5498055569378645,
   "ci": [
    -1.1325113827837594,
    -0.3193488641566836
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|400": {
   "delta": 0.25096659801920396,
   "ci": [
    -0.07127273292293215,
    0.3928928919994309
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|four_wait_mean": {
   "delta": -0.276915286512903,
   "ci": [
    -0.5010831891170912,
    -0.04550036218518696
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|0": {
   "delta": -0.637212342085642,
   "ci": [
    -1.2185854896124482,
    -0.26825844717276587
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|100": {
   "delta": -1.0268938626994621,
   "ci": [
    -1.4699307643681983,
    -0.6959701024237921
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|200": {
   "delta": -0.8295307166612579,
   "ci": [
    -1.4104843173924078,
    -0.5122124433320913
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|400": {
   "delta": -0.06601625735263401,
   "ci": [
    -0.9786508287516973,
    0.35055588367017254
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|four_wait_mean": {
   "delta": -0.6399132946997491,
   "ci": [
    -1.24024617582757,
    -0.37649343528892415
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|0": {
   "delta": 2.338364627668587,
   "ci": [
    -0.5047399992188519,
    3.612364765468648
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|100": {
   "delta": 2.078828516227375,
   "ci": [
    -0.7706424286805262,
    3.339891471773579
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|200": {
   "delta": 1.860976352108949,
   "ci": [
    -0.9414251371143499,
    3.1065435882197354
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|400": {
   "delta": 1.3634869058782186,
   "ci": [
    -0.4398395688680707,
    2.1967643281855564
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.9104141004707826,
   "ci": [
    -0.6737438916650466,
    3.0549953539747463
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|0": {
   "delta": 5.271668655738405,
   "ci": [
    0.9114012967582886,
    7.582221654978864
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|100": {
   "delta": 3.263955711975072,
   "ci": [
    -0.024062824743793475,
    5.236280510785938
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|200": {
   "delta": 2.6862905572506954,
   "ci": [
    -0.1362242415709807,
    4.3275274990961075
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|400": {
   "delta": 1.372839718794135,
   "ci": [
    0.014751695161838675,
    2.0814498349268495
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 3.1486886609395768,
   "ci": [
    0.23212890058119137,
    4.806436901484981
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|0": {
   "delta": -6.725116787405085,
   "ci": [
    -16.247033144193786,
    -3.984997434907576
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|100": {
   "delta": -6.009298268409779,
   "ci": [
    -14.75211192423702,
    -3.6273979921527872
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|200": {
   "delta": -6.025834098578646,
   "ci": [
    -14.956494824243654,
    -3.609374246030106
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|400": {
   "delta": -5.806271015761335,
   "ci": [
    -13.788897360894419,
    -3.505175069195821
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": -6.141630042538711,
   "ci": [
    -14.969585857991087,
    -3.708429183453545
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|0": {
   "delta": -3.474536919392108,
   "ci": [
    -8.632852509148792,
    -1.598943741509147
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|100": {
   "delta": -3.1478628229176593,
   "ci": [
    -7.864579962003028,
    -1.4048129100611253
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|200": {
   "delta": -3.469965816625887,
   "ci": [
    -8.371127295925211,
    -1.7255323738143298
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|400": {
   "delta": -3.108129111246645,
   "ci": [
    -7.819943147145827,
    -1.25212994425598
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": -3.300123667545575,
   "ci": [
    -8.076283940259241,
    -1.5098368177040817
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|0": {
   "delta": 3.141025129897097,
   "ci": [
    0.8016494033814274,
    4.07046892004812
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|100": {
   "delta": 2.806489502855688,
   "ci": [
    0.4035005391789612,
    3.7356222507552013
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|200": {
   "delta": 2.570467989866458,
   "ci": [
    0.28962321917451916,
    3.4670283918851643
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|400": {
   "delta": 2.021771454316555,
   "ci": [
    0.8652891350188091,
    2.5666866564123234
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 2.6349385192339496,
   "ci": [
    0.6055117631616299,
    3.4337610340384264
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|0": {
   "delta": 6.005730406997292,
   "ci": [
    1.897313144246272,
    7.951543600210205
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|100": {
   "delta": 3.80725826611382,
   "ci": [
    0.6807205751072666,
    5.52792309226483
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|200": {
   "delta": 3.20163504502635,
   "ci": [
    0.5990818712113521,
    4.587242598782945
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|400": {
   "delta": 1.7523953127912886,
   "ci": [
    0.661346439667171,
    2.260653407420784
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 3.691754757732187,
   "ci": [
    1.0281359495881033,
    5.077600958957764
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|0": {
   "delta": 3.109618012140127,
   "ci": [
    0.7549224452752429,
    4.04971919744564
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|100": {
   "delta": 2.775202850126618,
   "ci": [
    0.3720071378946965,
    3.7187914286701313
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|200": {
   "delta": 2.5378161511965516,
   "ci": [
    0.24466489399496383,
    3.458334924995134
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|400": {
   "delta": 1.9847551832424415,
   "ci": [
    0.804721479352458,
    2.5362462754591726
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 2.6018480491764344,
   "ci": [
    0.59040361642195,
    3.4226520028632197
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|0": {
   "delta": 5.969880095923894,
   "ci": [
    1.8623842858934845,
    7.932207244409453
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|100": {
   "delta": 3.7836089524758023,
   "ci": [
    0.6630321085753634,
    5.51895385036405
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|200": {
   "delta": 3.181744640104436,
   "ci": [
    0.574598170985105,
    4.5747794953462
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|400": {
   "delta": 1.7359769591317142,
   "ci": [
    0.6308180558854989,
    2.2572955956978973
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 3.6678026619089614,
   "ci": [
    1.0074107895286013,
    5.061084743640165
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|0": {
   "delta": 3.695016357914691,
   "ci": [
    1.4686342573630147,
    4.762490564421813
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|100": {
   "delta": 2.738132604417212,
   "ci": [
    1.1272284240098083,
    3.539702821179427
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|200": {
   "delta": 2.234204584381999,
   "ci": [
    0.9500164662950173,
    2.888979096100196
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|400": {
   "delta": 1.7425935622748767,
   "ci": [
    1.1704667455754778,
    2.453445124926008
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|four_wait_mean": {
   "delta": 2.6024867772471945,
   "ci": [
    1.2696729525441028,
    3.3108013162208265
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|0": {
   "delta": -0.5144902120023431,
   "ci": [
    -1.8030876397126998,
    1.117985615840039
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|100": {
   "delta": -1.4912601282250695,
   "ci": [
    -2.3430600705192104,
    0.21558075823153566
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|200": {
   "delta": -1.5124783575253815,
   "ci": [
    -2.2566617462615723,
    0.30643174284066366
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|400": {
   "delta": -0.9679100180666514,
   "ci": [
    -1.6651128053767756,
    0.8901818862595119
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|four_wait_mean": {
   "delta": -1.1215346789548613,
   "ci": [
    -1.9177577632101732,
    0.5763243012514286
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|0": {
   "delta": -1.4465271395451538,
   "ci": [
    -3.442395292287064,
    -0.04589073991689434
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|100": {
   "delta": -1.1690105035594531,
   "ci": [
    -2.741623136856263,
    0.6456863269893932
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|200": {
   "delta": -1.3143357933283302,
   "ci": [
    -3.16542167245816,
    0.5386307635063664
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|400": {
   "delta": -1.6137817405986823,
   "ci": [
    -4.225172648461363,
    0.4056144503284013
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|four_wait_mean": {
   "delta": -1.3859137942579047,
   "ci": [
    -3.386495173608694,
    0.40384567661468185
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|0": {
   "delta": -1.3890067727040407,
   "ci": [
    -4.408932356301326,
    -0.4763570356541609
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|100": {
   "delta": -1.0651102946489506,
   "ci": [
    -3.9074831651663717,
    -0.09736109082837786
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|200": {
   "delta": -1.1933376692125535,
   "ci": [
    -4.2317351881583605,
    -0.19314476137849737
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|400": {
   "delta": -1.1428807858448948,
   "ci": [
    -4.1474675141681026,
    -0.11663112568584069
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|four_wait_mean": {
   "delta": -1.1975838806026098,
   "ci": [
    -4.1614965127109045,
    -0.23198206017259496
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|0": {
   "delta": 4.026778166539107,
   "ci": [
    2.154536400113475,
    5.194546480354006
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|100": {
   "delta": 2.946474599921269,
   "ci": [
    1.544611255789027,
    3.871531806670034
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|200": {
   "delta": 2.3962607460567873,
   "ci": [
    1.3919342614308043,
    3.0880363751857582
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|400": {
   "delta": 1.8655085620126641,
   "ci": [
    1.417199781785682,
    2.866113994119756
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|four_wait_mean": {
   "delta": 2.808755518632457,
   "ci": [
    1.8562648866547864,
    3.59954899949392
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|0": {
   "delta": -0.5324895386942927,
   "ci": [
    -1.9247208940664278,
    1.445749549930775
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|100": {
   "delta": -1.634926766395002,
   "ci": [
    -2.5686950205054258,
    0.4038929518963171
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|200": {
   "delta": -1.6450582675763599,
   "ci": [
    -2.375687918439648,
    0.5266214601196803
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|400": {
   "delta": -1.037814792729596,
   "ci": [
    -1.7197176173626356,
    1.2743345381997635
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|four_wait_mean": {
   "delta": -1.2125723413488125,
   "ci": [
    -2.028216414074727,
    0.8496863163903846
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|0": {
   "delta": 3.977860875224664,
   "ci": [
    2.0005114752457853,
    5.0992946021964345
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|100": {
   "delta": 2.9077572184911937,
   "ci": [
    1.4960965376723625,
    3.764088070140603
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|200": {
   "delta": 2.358108023688113,
   "ci": [
    1.3076955596151352,
    3.0148771378483965
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|400": {
   "delta": 1.8343957290655812,
   "ci": [
    1.3947454847033318,
    2.8096743256119616
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|four_wait_mean": {
   "delta": 2.769530461617388,
   "ci": [
    1.7683151255691032,
    3.5192364388918618
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|0": {
   "delta": -0.5413162356767458,
   "ci": [
    -1.921758057149063,
    1.365678649135894
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|100": {
   "delta": -1.6323335059193436,
   "ci": [
    -2.5783356534168265,
    0.32713709717659395
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|200": {
   "delta": -1.6453958901150638,
   "ci": [
    -2.3772407044008115,
    0.4853666649468092
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|400": {
   "delta": -1.0405653697688138,
   "ci": [
    -1.7197160166433927,
    1.2209727429996264
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|four_wait_mean": {
   "delta": -1.2149027503699918,
   "ci": [
    -2.0348200155960887,
    0.7857929263412854
   ]
  }
 },
 "R7b_contrasts_B": {
  "val21|all|50|clean_K1|0": {
   "delta": 0.41979571699188983,
   "ci": [
    -0.3183253163274296,
    1.2654853012706864
   ]
  },
  "val21|all|50|clean_K1|100": {
   "delta": 0.2774136028425005,
   "ci": [
    -0.3113311290854895,
    0.9992680184347283
   ]
  },
  "val21|all|50|clean_K1|200": {
   "delta": 0.2751268352480925,
   "ci": [
    -0.31080703901454004,
    0.9936997321024262
   ]
  },
  "val21|all|50|clean_K1|400": {
   "delta": 0.26404241181560906,
   "ci": [
    -0.5067213190196618,
    1.25315852009428
   ]
  },
  "val21|all|50|clean_K1|four_wait_mean": {
   "delta": 0.30909464172452294,
   "ci": [
    -0.32460396177620005,
    1.0828451028983757
   ]
  },
  "val21|all|70|clean_K1|0": {
   "delta": 0.4276736668279142,
   "ci": [
    -0.25652681437894975,
    1.2133082962166364
   ]
  },
  "val21|all|70|clean_K1|100": {
   "delta": 0.2551347417718688,
   "ci": [
    -0.39343619646714395,
    1.0598441821159363
   ]
  },
  "val21|all|70|clean_K1|200": {
   "delta": 0.28894375842014125,
   "ci": [
    -0.24634772635975524,
    1.0013942672816063
   ]
  },
  "val21|all|70|clean_K1|400": {
   "delta": 0.3093200588619567,
   "ci": [
    -0.17521862725226106,
    0.8877943808876549
   ]
  },
  "val21|all|70|clean_K1|four_wait_mean": {
   "delta": 0.32026805647047024,
   "ci": [
    -0.24620019128374723,
    1.0203343780194765
   ]
  },
  "val21|zero|50|clean_K1|0": {
   "delta": -0.8402528330195906,
   "ci": [
    -2.008152100704798,
    0.059912309632714635
   ]
  },
  "val21|zero|50|clean_K1|100": {
   "delta": -0.4329279206042524,
   "ci": [
    -0.9803631096184232,
    0.00991462906410364
   ]
  },
  "val21|zero|50|clean_K1|200": {
   "delta": -0.8754044489049969,
   "ci": [
    -2.13701773972125,
    0.06969641664266708
   ]
  },
  "val21|zero|50|clean_K1|400": {
   "delta": -1.3470731144060437,
   "ci": [
    -2.775733664640441,
    -0.2572430851167785
   ]
  },
  "val21|zero|50|clean_K1|four_wait_mean": {
   "delta": -0.873914579233721,
   "ci": [
    -1.9644611609315465,
    -0.03940781177413297
   ]
  },
  "val21|zero|70|clean_K1|0": {
   "delta": -0.45649790051478095,
   "ci": [
    -0.9067965031453364,
    -0.05540770021548729
   ]
  },
  "val21|zero|70|clean_K1|100": {
   "delta": -0.3089462432903787,
   "ci": [
    -0.5400437988414741,
    -0.08172679543746084
   ]
  },
  "val21|zero|70|clean_K1|200": {
   "delta": -0.5146314931513464,
   "ci": [
    -0.933841694043722,
    -0.1132471953473074
   ]
  },
  "val21|zero|70|clean_K1|400": {
   "delta": -0.7919115959153183,
   "ci": [
    -1.4369755854976192,
    -0.2123161389569665
   ]
  },
  "val21|zero|70|clean_K1|four_wait_mean": {
   "delta": -0.517996808217956,
   "ci": [
    -0.9239507497730451,
    -0.15021916865822382
   ]
  },
  "val21|colabelled|50|clean_K1|0": {
   "delta": 0.6362408217832799,
   "ci": [
    -0.24685000551096484,
    1.617370165235703
   ]
  },
  "val21|colabelled|50|clean_K1|100": {
   "delta": 0.3872924261132624,
   "ci": [
    -0.29484629740331675,
    1.2460085685454938
   ]
  },
  "val21|colabelled|50|clean_K1|200": {
   "delta": 0.45847351409196807,
   "ci": [
    -0.24071289804004437,
    1.3054346042273899
   ]
  },
  "val21|colabelled|50|clean_K1|400": {
   "delta": 0.5275281641279103,
   "ci": [
    -0.2924408271397682,
    1.6862496631559285
   ]
  },
  "val21|colabelled|50|clean_K1|four_wait_mean": {
   "delta": 0.5023837315291052,
   "ci": [
    -0.24456464151654703,
    1.4077370620692637
   ]
  },
  "val21|colabelled|70|clean_K1|0": {
   "delta": 0.556202357084563,
   "ci": [
    -0.28633309903782744,
    1.5455543478570013
   ]
  },
  "val21|colabelled|70|clean_K1|100": {
   "delta": 0.3274165634146821,
   "ci": [
    -0.4039313374341389,
    1.270835924524306
   ]
  },
  "val21|colabelled|70|clean_K1|200": {
   "delta": 0.4022543829586643,
   "ci": [
    -0.24001946704948007,
    1.2701231029414697
   ]
  },
  "val21|colabelled|70|clean_K1|400": {
   "delta": 0.4778543383218287,
   "ci": [
    -0.07971467879923075,
    1.1829963939029406
   ]
  },
  "val21|colabelled|70|clean_K1|four_wait_mean": {
   "delta": 0.4409319104449345,
   "ci": [
    -0.2206813313703272,
    1.287330828485947
   ]
  },
  "val21|nonzero|50|clean_K1|0": {
   "delta": 0.6444756395230561,
   "ci": [
    -0.239125767195303,
    1.6193556343620503
   ]
  },
  "val21|nonzero|50|clean_K1|100": {
   "delta": 0.40517317781061973,
   "ci": [
    -0.287947684937044,
    1.2783810807881217
   ]
  },
  "val21|nonzero|50|clean_K1|200": {
   "delta": 0.47815096224808923,
   "ci": [
    -0.24046662105398486,
    1.3482688414637558
   ]
  },
  "val21|nonzero|50|clean_K1|400": {
   "delta": 0.5507292103304783,
   "ci": [
    -0.2974776329741991,
    1.7501409152950116
   ]
  },
  "val21|nonzero|50|clean_K1|four_wait_mean": {
   "delta": 0.5196322474780608,
   "ci": [
    -0.2405511529119668,
    1.4467449550321159
   ]
  },
  "val21|nonzero|70|clean_K1|0": {
   "delta": 0.5779968359397003,
   "ci": [
    -0.2617438211730438,
    1.570600209905668
   ]
  },
  "val21|nonzero|70|clean_K1|100": {
   "delta": 0.34905274891788923,
   "ci": [
    -0.393042186817072,
    1.3085716381956898
   ]
  },
  "val21|nonzero|70|clean_K1|200": {
   "delta": 0.4243961480957476,
   "ci": [
    -0.22344669095876976,
    1.297790727294562
   ]
  },
  "val21|nonzero|70|clean_K1|400": {
   "delta": 0.4938415261565581,
   "ci": [
    -0.07464133515154038,
    1.2073687910496465
   ]
  },
  "val21|nonzero|70|clean_K1|four_wait_mean": {
   "delta": 0.4613218147774738,
   "ci": [
    -0.21108770607380056,
    1.315510368724733
   ]
  },
  "val21|all|50|original_K4|0": {
   "delta": 0.6477607412274485,
   "ci": [
    -0.11934221678656792,
    1.568582619376293
   ]
  },
  "val21|all|50|original_K4|100": {
   "delta": 0.4056940363679331,
   "ci": [
    -0.2422145138669619,
    1.1900443431414005
   ]
  },
  "val21|all|50|original_K4|200": {
   "delta": 0.3981977875682645,
   "ci": [
    -0.22505618873255576,
    1.1315460265452293
   ]
  },
  "val21|all|50|original_K4|400": {
   "delta": 0.4684900466471286,
   "ci": [
    -0.4178400646446343,
    1.4935411965149468
   ]
  },
  "val21|all|50|original_K4|four_wait_mean": {
   "delta": 0.48003565295269374,
   "ci": [
    -0.20787674148724222,
    1.2741218994017056
   ]
  },
  "val21|all|70|original_K4|0": {
   "delta": 0.7390207677174961,
   "ci": [
    0.11283013565237227,
    1.5100695372964663
   ]
  },
  "val21|all|70|original_K4|100": {
   "delta": 0.4970522223999865,
   "ci": [
    -0.10402363962935166,
    1.2258539394196921
   ]
  },
  "val21|all|70|original_K4|200": {
   "delta": 0.5262816642132199,
   "ci": [
    -0.08681250397933696,
    1.2638662941502772
   ]
  },
  "val21|all|70|original_K4|400": {
   "delta": 0.5373136853311659,
   "ci": [
    -0.05412046599984042,
    1.1962981606539569
   ]
  },
  "val21|all|70|original_K4|four_wait_mean": {
   "delta": 0.5749170849154671,
   "ci": [
    -0.0005124517981266762,
    1.261953562661174
   ]
  },
  "val21|zero|50|original_K4|0": {
   "delta": -2.2845667036236583,
   "ci": [
    -4.940782634359878,
    -0.28255880690617363
   ]
  },
  "val21|zero|50|original_K4|100": {
   "delta": -2.1622299283640416,
   "ci": [
    -4.55171370305193,
    -0.38566667996685083
   ]
  },
  "val21|zero|50|original_K4|200": {
   "delta": -2.4542661557936185,
   "ci": [
    -5.265994311883281,
    -0.3445161612005657
   ]
  },
  "val21|zero|50|original_K4|400": {
   "delta": -2.796856611290503,
   "ci": [
    -5.742754553079909,
    -0.5811319206388628
   ]
  },
  "val21|zero|50|original_K4|four_wait_mean": {
   "delta": -2.4244798497679554,
   "ci": [
    -5.126853698808939,
    -0.4269951209464456
   ]
  },
  "val21|zero|70|original_K4|0": {
   "delta": -1.4687167536928218,
   "ci": [
    -2.699099527825968,
    -0.4357728341351429
   ]
  },
  "val21|zero|70|original_K4|100": {
   "delta": -1.3547879569351693,
   "ci": [
    -2.480947298697585,
    -0.4819853627374254
   ]
  },
  "val21|zero|70|original_K4|200": {
   "delta": -1.7298435319578072,
   "ci": [
    -3.2253506436672543,
    -0.4722610939490377
   ]
  },
  "val21|zero|70|original_K4|400": {
   "delta": -1.823907636364846,
   "ci": [
    -3.3462279123364684,
    -0.47661063178178564
   ]
  },
  "val21|zero|70|original_K4|four_wait_mean": {
   "delta": -1.5943139697376612,
   "ci": [
    -2.9162964066661274,
    -0.4684112469071409
   ]
  },
  "val21|colabelled|50|original_K4|0": {
   "delta": 1.1657961651711635,
   "ci": [
    0.19262580553104555,
    2.2200360814359774
   ]
  },
  "val21|colabelled|50|original_K4|100": {
   "delta": 0.8522379702294577,
   "ci": [
    0.06244241395567644,
    1.7277729021174328
   ]
  },
  "val21|colabelled|50|original_K4|200": {
   "delta": 0.8887386452670256,
   "ci": [
    0.14816056871459238,
    1.7192158237239297
   ]
  },
  "val21|colabelled|50|original_K4|400": {
   "delta": 1.0291440382770105,
   "ci": [
    0.1477874865780772,
    2.234946042086081
   ]
  },
  "val21|colabelled|50|original_K4|four_wait_mean": {
   "delta": 0.9839792047361643,
   "ci": [
    0.18946253202215715,
    1.9065965520773778
   ]
  },
  "val21|colabelled|70|original_K4|0": {
   "delta": 1.0951892343036416,
   "ci": [
    0.32565925483143526,
    2.047757859515811
   ]
  },
  "val21|colabelled|70|original_K4|100": {
   "delta": 0.7945187100796621,
   "ci": [
    0.13576059506622898,
    1.6811696698691418
   ]
  },
  "val21|colabelled|70|original_K4|200": {
   "delta": 0.8930831662532768,
   "ci": [
    0.2417592122742772,
    1.8244427676378965
   ]
  },
  "val21|colabelled|70|original_K4|400": {
   "delta": 0.9218995729727482,
   "ci": [
    0.28662172765229715,
    1.6919065273992522
   ]
  },
  "val21|colabelled|70|original_K4|four_wait_mean": {
   "delta": 0.9261726709023321,
   "ci": [
    0.3022445362238284,
    1.783144718290492
   ]
  },
  "val21|nonzero|50|original_K4|0": {
   "delta": 1.1615128127638314,
   "ci": [
    0.19756308061307284,
    2.2021184463982664
   ]
  },
  "val21|nonzero|50|original_K4|100": {
   "delta": 0.8534909042913057,
   "ci": [
    0.06129708692252246,
    1.7280004184638307
   ]
  },
  "val21|nonzero|50|original_K4|200": {
   "delta": 0.8947302841952336,
   "ci": [
    0.14554943910172088,
    1.7352449007253536
   ]
  },
  "val21|nonzero|50|original_K4|400": {
   "delta": 1.0375902261110117,
   "ci": [
    0.1388124282900428,
    2.2626756011798457
   ]
  },
  "val21|nonzero|50|original_K4|four_wait_mean": {
   "delta": 0.9868310568403456,
   "ci": [
    0.18777281907158586,
    1.909712258498582
   ]
  },
  "val21|nonzero|70|original_K4|0": {
   "delta": 1.1073365269802338,
   "ci": [
    0.33809165477930564,
    2.059825972594077
   ]
  },
  "val21|nonzero|70|original_K4|100": {
   "delta": 0.8028976815305668,
   "ci": [
    0.1449260757555116,
    1.6875309474014977
   ]
  },
  "val21|nonzero|70|original_K4|200": {
   "delta": 0.8985000894425497,
   "ci": [
    0.24228038890974504,
    1.830052665753107
   ]
  },
  "val21|nonzero|70|original_K4|400": {
   "delta": 0.9255437057048775,
   "ci": [
    0.2831675534766237,
    1.6949243648318744
   ]
  },
  "val21|nonzero|70|original_K4|four_wait_mean": {
   "delta": 0.9335695009145569,
   "ci": [
    0.3033536787395002,
    1.795810695415505
   ]
  },
  "val21|all|50|PUBLIC_finetuned|0": {
   "delta": 1.6436129069888732,
   "ci": [
    0.9533566270135465,
    2.4480204225463487
   ]
  },
  "val21|all|50|PUBLIC_finetuned|100": {
   "delta": 1.5214363707915766,
   "ci": [
    0.9162504759192722,
    2.2356720855503407
   ]
  },
  "val21|all|50|PUBLIC_finetuned|200": {
   "delta": 1.4583794557356953,
   "ci": [
    0.8669375832835023,
    2.1665674274778617
   ]
  },
  "val21|all|50|PUBLIC_finetuned|400": {
   "delta": 0.9851585875010281,
   "ci": [
    0.3675950678962669,
    1.7329180968000335
   ]
  },
  "val21|all|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.4021468302542934,
   "ci": [
    0.8114916592955466,
    2.103538399924622
   ]
  },
  "val21|all|70|PUBLIC_finetuned|0": {
   "delta": 1.3646409099338446,
   "ci": [
    0.5615725165792479,
    2.3134904127556513
   ]
  },
  "val21|all|70|PUBLIC_finetuned|100": {
   "delta": 0.9520869537950839,
   "ci": [
    0.2162062010381098,
    1.8018253505802426
   ]
  },
  "val21|all|70|PUBLIC_finetuned|200": {
   "delta": 1.0880557523449994,
   "ci": [
    0.32655193589419135,
    1.9611392577634146
   ]
  },
  "val21|all|70|PUBLIC_finetuned|400": {
   "delta": 0.9122356665680135,
   "ci": [
    0.22388653663794322,
    1.761766648902586
   ]
  },
  "val21|all|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.0792548206604853,
   "ci": [
    0.365415613036632,
    1.9389259981781541
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|0": {
   "delta": -3.1653553359173023,
   "ci": [
    -6.317609175297035,
    -0.5785483210250193
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|100": {
   "delta": -2.751641735478733,
   "ci": [
    -5.5434420222171,
    -0.47023981065123294
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|200": {
   "delta": -2.923543914973507,
   "ci": [
    -5.767975946070326,
    -0.5715555541593308
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|400": {
   "delta": -3.1527832358982977,
   "ci": [
    -6.09085745270172,
    -0.7233351166567389
   ]
  },
  "val21|zero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": -2.9983310555669602,
   "ci": [
    -5.934213702804917,
    -0.5699792731954275
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|0": {
   "delta": -2.066449520634791,
   "ci": [
    -3.3626121224541308,
    -0.932608128117941
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|100": {
   "delta": -1.7374708339284883,
   "ci": [
    -2.9123237509842594,
    -0.7665236005858778
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|200": {
   "delta": -1.7404780493948901,
   "ci": [
    -2.9576382888353514,
    -0.7230900505573553
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|400": {
   "delta": -2.00971173916165,
   "ci": [
    -3.3244298012896114,
    -0.8336410472255341
   ]
  },
  "val21|zero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": -1.888527535779955,
   "ci": [
    -3.15481161045137,
    -0.825467025531304
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|0": {
   "delta": 2.5139725432896682,
   "ci": [
    1.7789965686812863,
    3.416730167526976
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|100": {
   "delta": 2.282523335017558,
   "ci": [
    1.7184066283370227,
    3.038942144716845
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|200": {
   "delta": 2.24213100031605,
   "ci": [
    1.6228653797178476,
    3.028026062168294
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|400": {
   "delta": 1.7127034033916242,
   "ci": [
    1.0509779117249607,
    2.543494496068497
   ]
  },
  "val21|colabelled|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 2.187832570503725,
   "ci": [
    1.5920433573045827,
    2.9716394775508945
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|0": {
   "delta": 1.9499666296721234,
   "ci": [
    0.9999017630712992,
    3.0042653324572286
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|100": {
   "delta": 1.410233895376379,
   "ci": [
    0.5843807256509672,
    2.383018493943651
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|200": {
   "delta": 1.571583529640409,
   "ci": [
    0.7430118322215409,
    2.5425692793422017
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|400": {
   "delta": 1.4116703516610514,
   "ci": [
    0.6221402649880223,
    2.336628759209815
   ]
  },
  "val21|colabelled|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.5858636015874907,
   "ci": [
    0.7701241666407898,
    2.5296797667597746
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|0": {
   "delta": 2.4821585785270153,
   "ci": [
    1.7486230681396897,
    3.3677781494748698
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|100": {
   "delta": 2.2631877971442598,
   "ci": [
    1.7055037716888195,
    3.0068932307568312
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|200": {
   "delta": 2.21791853581729,
   "ci": [
    1.6042368851928774,
    2.9866680201611007
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|400": {
   "delta": 1.7031940596006858,
   "ci": [
    1.0489050527205455,
    2.520445726797115
   ]
  },
  "val21|nonzero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 2.1666147427723126,
   "ci": [
    1.579451387214844,
    2.9460391705581177
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|0": {
   "delta": 1.9318456237702932,
   "ci": [
    0.9861952924780844,
    2.9782483095716517
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|100": {
   "delta": 1.3971853672543588,
   "ci": [
    0.5789715255666502,
    2.3633863290480086
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|200": {
   "delta": 1.5571878422574745,
   "ci": [
    0.7304835793128623,
    2.5279870215012785
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|400": {
   "delta": 1.3992269288268442,
   "ci": [
    0.6195361908653325,
    2.32634647215538
   ]
  },
  "val21|nonzero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 1.5713614405272427,
   "ci": [
    0.7627530875444399,
    2.5150910827290467
   ]
  },
  "val21|all|50|H1_zero_training|0": {
   "delta": 3.1572625078430954,
   "ci": [
    1.404786360300989,
    5.003518568931933
   ]
  },
  "val21|all|50|H1_zero_training|100": {
   "delta": 2.7167172047021118,
   "ci": [
    1.2193333790243794,
    4.187599815057263
   ]
  },
  "val21|all|50|H1_zero_training|200": {
   "delta": 2.6283386100882544,
   "ci": [
    1.1629895115034783,
    4.107612890053169
   ]
  },
  "val21|all|50|H1_zero_training|400": {
   "delta": 2.665055675902181,
   "ci": [
    1.347744036052293,
    4.052697724099682
   ]
  },
  "val21|all|50|H1_zero_training|four_wait_mean": {
   "delta": 2.7918434996339108,
   "ci": [
    1.3163350695778082,
    4.244935011381427
   ]
  },
  "val21|all|70|H1_zero_training|0": {
   "delta": -0.26514023994977265,
   "ci": [
    -1.4237452979278113,
    0.8153878658551965
   ]
  },
  "val21|all|70|H1_zero_training|100": {
   "delta": -0.12640066687675264,
   "ci": [
    -1.2258793652197242,
    0.9379743012955144
   ]
  },
  "val21|all|70|H1_zero_training|200": {
   "delta": 0.11656742053872904,
   "ci": [
    -1.0308125526659446,
    1.159752633958604
   ]
  },
  "val21|all|70|H1_zero_training|400": {
   "delta": 0.7866258101274705,
   "ci": [
    -0.49594372255718444,
    1.907164351977737
   ]
  },
  "val21|all|70|H1_zero_training|four_wait_mean": {
   "delta": 0.12791308095991855,
   "ci": [
    -0.9845267676046201,
    1.179634323904665
   ]
  },
  "val21|zero|50|H1_zero_training|0": {
   "delta": 1.6423230357732213,
   "ci": [
    0.3495943506106703,
    3.1667254647206695
   ]
  },
  "val21|zero|50|H1_zero_training|100": {
   "delta": 1.400019401349449,
   "ci": [
    0.3883754564662163,
    2.707612194445913
   ]
  },
  "val21|zero|50|H1_zero_training|200": {
   "delta": 1.4063550057479166,
   "ci": [
    0.3468813293618491,
    2.5920423672439608
   ]
  },
  "val21|zero|50|H1_zero_training|400": {
   "delta": 1.1206267665457972,
   "ci": [
    -0.30250899571014905,
    2.408813690455129
   ]
  },
  "val21|zero|50|H1_zero_training|four_wait_mean": {
   "delta": 1.392331052354096,
   "ci": [
    0.2478028386227769,
    2.674365851105503
   ]
  },
  "val21|zero|70|H1_zero_training|0": {
   "delta": 1.0428363795772952,
   "ci": [
    -0.01629374387350886,
    2.1591256012679336
   ]
  },
  "val21|zero|70|H1_zero_training|100": {
   "delta": 1.1023394698112032,
   "ci": [
    0.0031477242334704693,
    2.1802407704623015
   ]
  },
  "val21|zero|70|H1_zero_training|200": {
   "delta": 1.1215032139740562,
   "ci": [
    0.027046458720793497,
    2.2449810276469973
   ]
  },
  "val21|zero|70|H1_zero_training|400": {
   "delta": 0.7745436396072307,
   "ci": [
    -0.5017359415509239,
    2.076288515903545
   ]
  },
  "val21|zero|70|H1_zero_training|four_wait_mean": {
   "delta": 1.0103056757424462,
   "ci": [
    -0.0635315288584587,
    2.108726826217989
   ]
  },
  "val21|colabelled|50|H1_zero_training|0": {
   "delta": 3.5685497522565726,
   "ci": [
    1.5629147137016193,
    5.509045304056476
   ]
  },
  "val21|colabelled|50|H1_zero_training|100": {
   "delta": 3.060196565388319,
   "ci": [
    1.3609039765969868,
    4.678067770875863
   ]
  },
  "val21|colabelled|50|H1_zero_training|200": {
   "delta": 2.957172516723214,
   "ci": [
    1.3193468178575798,
    4.6487446128160546
   ]
  },
  "val21|colabelled|50|H1_zero_training|400": {
   "delta": 3.0219561681272373,
   "ci": [
    1.523406252286144,
    4.629290203811364
   ]
  },
  "val21|colabelled|50|H1_zero_training|four_wait_mean": {
   "delta": 3.1519687506238356,
   "ci": [
    1.503937580304036,
    4.750971089665221
   ]
  },
  "val21|colabelled|70|H1_zero_training|0": {
   "delta": -0.4192341518226546,
   "ci": [
    -1.6746725020852866,
    0.8178358161880533
   ]
  },
  "val21|colabelled|70|H1_zero_training|100": {
   "delta": -0.274973002384679,
   "ci": [
    -1.4984225186703788,
    0.8959049938096454
   ]
  },
  "val21|colabelled|70|H1_zero_training|200": {
   "delta": -0.003122210767282733,
   "ci": [
    -1.2491658922946023,
    1.1741638717081688
   ]
  },
  "val21|colabelled|70|H1_zero_training|400": {
   "delta": 0.8186182907061266,
   "ci": [
    -0.6731304486297851,
    2.0995348658067936
   ]
  },
  "val21|colabelled|70|H1_zero_training|four_wait_mean": {
   "delta": 0.030322231432877572,
   "ci": [
    -1.2332627452991305,
    1.2193048279725918
   ]
  },
  "val21|nonzero|50|H1_zero_training|0": {
   "delta": 3.5333680392242948,
   "ci": [
    1.5524602160477212,
    5.453748860760955
   ]
  },
  "val21|nonzero|50|H1_zero_training|100": {
   "delta": 3.041254038422281,
   "ci": [
    1.3514084956075816,
    4.644328953670901
   ]
  },
  "val21|nonzero|50|H1_zero_training|200": {
   "delta": 2.9296763903786265,
   "ci": [
    1.3094111698779853,
    4.613345535181741
   ]
  },
  "val21|nonzero|50|H1_zero_training|400": {
   "delta": 2.9996038483550556,
   "ci": [
    1.5027746673082336,
    4.596696452988369
   ]
  },
  "val21|nonzero|50|H1_zero_training|four_wait_mean": {
   "delta": 3.1259755790950643,
   "ci": [
    1.4867343235602946,
    4.719567359671593
   ]
  },
  "val21|nonzero|70|H1_zero_training|0": {
   "delta": -0.41605387901923524,
   "ci": [
    -1.6874168317510623,
    0.8246107939974402
   ]
  },
  "val21|nonzero|70|H1_zero_training|100": {
   "delta": -0.2711414492537898,
   "ci": [
    -1.4847511155629738,
    0.9166347613762023
   ]
  },
  "val21|nonzero|70|H1_zero_training|200": {
   "delta": 0.0007468803506090657,
   "ci": [
    -1.2501160032947056,
    1.1921082894112607
   ]
  },
  "val21|nonzero|70|H1_zero_training|400": {
   "delta": 0.8200557052058883,
   "ci": [
    -0.6664054750172319,
    2.104281989863162
   ]
  },
  "val21|nonzero|70|H1_zero_training|four_wait_mean": {
   "delta": 0.03340181432086811,
   "ci": [
    -1.2241321821537698,
    1.219456092221033
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|0": {
   "delta": -0.543578501149573,
   "ci": [
    -1.0492172131678674,
    0.4468408586491229
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|100": {
   "delta": -0.14589680314958287,
   "ci": [
    -0.5483742993683501,
    0.6825538451129055
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|200": {
   "delta": -0.18146444810385276,
   "ci": [
    -0.4849055036766636,
    0.4485281597653378
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|400": {
   "delta": 0.3664346961140268,
   "ci": [
    -0.06783216063816558,
    0.6517247755105303
   ]
  },
  "mechanism_holdout14|all|50|clean_K1|four_wait_mean": {
   "delta": -0.12612626407224545,
   "ci": [
    -0.4360256391085216,
    0.5053783302298246
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|0": {
   "delta": -0.9637177176434003,
   "ci": [
    -1.681094268375289,
    0.2710929812256708
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|100": {
   "delta": -1.170385167451954,
   "ci": [
    -1.8318285754558241,
    0.009772774349588047
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|200": {
   "delta": -0.8436084251643242,
   "ci": [
    -1.1675927101536785,
    -0.14681651704559887
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|400": {
   "delta": 0.22349074617448159,
   "ci": [
    -0.47394667573279897,
    0.5019394988203246
   ]
  },
  "mechanism_holdout14|all|70|clean_K1|four_wait_mean": {
   "delta": -0.6885551410212992,
   "ci": [
    -1.0586871716875164,
    -0.0037448171754353716
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|0": {
   "delta": -0.7052608029494157,
   "ci": [
    -2.1339038903933423,
    0.03600536335021475
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|100": {
   "delta": -0.4308258316895035,
   "ci": [
    -1.246542757056366,
    0.34847670344498743
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|200": {
   "delta": -0.6087345995325061,
   "ci": [
    -1.4838309082530206,
    0.3372585068060158
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|400": {
   "delta": -0.7487209224416441,
   "ci": [
    -1.6377784411051484,
    0.10932515381625461
   ]
  },
  "mechanism_holdout14|zero|50|clean_K1|four_wait_mean": {
   "delta": -0.6233855391532673,
   "ci": [
    -1.5890619781409958,
    0.1914117845279066
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|0": {
   "delta": -0.32203781720251357,
   "ci": [
    -0.848885581593771,
    0.4170641853362627
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|100": {
   "delta": -0.15744715280972818,
   "ci": [
    -0.5625169745983687,
    0.46837613971408076
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|200": {
   "delta": -0.18102664468776197,
   "ci": [
    -0.6367914319126436,
    0.5777305407060734
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|400": {
   "delta": -0.28816580901848,
   "ci": [
    -0.7246901109480337,
    0.478791617405282
   ]
  },
  "mechanism_holdout14|zero|70|clean_K1|four_wait_mean": {
   "delta": -0.23716935592962093,
   "ci": [
    -0.6602342048548872,
    0.44115608552632707
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|0": {
   "delta": -0.531556573375307,
   "ci": [
    -1.0788930093069906,
    0.7046991993350641
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|100": {
   "delta": -0.12392760033313266,
   "ci": [
    -0.5711807107884171,
    0.845569557488256
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|200": {
   "delta": -0.14670303712116115,
   "ci": [
    -0.4998285590382623,
    0.6189168235723964
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|400": {
   "delta": 0.4653930675759265,
   "ci": [
    0.1260935006719778,
    0.7739124337905967
   ]
  },
  "mechanism_holdout14|colabelled|50|clean_K1|four_wait_mean": {
   "delta": -0.08419853581341859,
   "ci": [
    -0.44229092784521573,
    0.6750941187186931
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|0": {
   "delta": -1.0195827248380454,
   "ci": [
    -1.750978325174277,
    0.35057497670349647
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|100": {
   "delta": -1.261503366126514,
   "ci": [
    -1.9209203960676136,
    0.06650851115195713
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|200": {
   "delta": -0.909500530348898,
   "ci": [
    -1.2316004600222747,
    -0.1292159199232434
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|400": {
   "delta": 0.2614263329588056,
   "ci": [
    -0.5198683172567449,
    0.5221302523927059
   ]
  },
  "mechanism_holdout14|colabelled|70|clean_K1|four_wait_mean": {
   "delta": -0.732290072088663,
   "ci": [
    -1.1145154913065152,
    0.04405699360813213
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|0": {
   "delta": -0.5220709880706617,
   "ci": [
    -1.0725254910636053,
    0.7080263730667061
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|100": {
   "delta": -0.11525553018227204,
   "ci": [
    -0.5617595199514888,
    0.8476353308445671
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|200": {
   "delta": -0.1383899549444815,
   "ci": [
    -0.48911330177415857,
    0.6205041711954011
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|400": {
   "delta": 0.466428222159512,
   "ci": [
    0.13670574452613216,
    0.7741529615878788
   ]
  },
  "mechanism_holdout14|nonzero|50|clean_K1|four_wait_mean": {
   "delta": -0.0773220627594758,
   "ci": [
    -0.4294270796727252,
    0.6778791977634326
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|0": {
   "delta": -1.0169650238456331,
   "ci": [
    -1.748257800812558,
    0.34809337453244116
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|100": {
   "delta": -1.2556333430536502,
   "ci": [
    -1.9154138083457255,
    0.05629152512610574
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|200": {
   "delta": -0.9018529961753737,
   "ci": [
    -1.222771189240356,
    -0.1257216914306346
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|400": {
   "delta": 0.26211182612196166,
   "ci": [
    -0.5127086263969473,
    0.5236387810805061
   ]
  },
  "mechanism_holdout14|nonzero|70|clean_K1|four_wait_mean": {
   "delta": -0.7280848842381739,
   "ci": [
    -1.106665272826783,
    0.04328862151778833
   ]
  },
  "mechanism_holdout14|all|50|original_K4|0": {
   "delta": -0.6880056191800747,
   "ci": [
    -1.1432679800977104,
    0.26213297612465913
   ]
  },
  "mechanism_holdout14|all|50|original_K4|100": {
   "delta": -0.35428813869274717,
   "ci": [
    -0.8317358715088278,
    0.4056287564763333
   ]
  },
  "mechanism_holdout14|all|50|original_K4|200": {
   "delta": -0.44393183431970346,
   "ci": [
    -0.903742896836956,
    -0.10253926327182906
   ]
  },
  "mechanism_holdout14|all|50|original_K4|400": {
   "delta": 0.40652336418770574,
   "ci": [
    -0.6908556660444185,
    0.8402481155390401
   ]
  },
  "mechanism_holdout14|all|50|original_K4|four_wait_mean": {
   "delta": -0.2699255570012049,
   "ci": [
    -0.7960732408643368,
    0.2079803460749757
   ]
  },
  "mechanism_holdout14|all|70|original_K4|0": {
   "delta": -0.49885189843662187,
   "ci": [
    -0.9467813457473875,
    0.2439713770617499
   ]
  },
  "mechanism_holdout14|all|70|original_K4|100": {
   "delta": -0.5595945821028275,
   "ci": [
    -0.920923323038749,
    -0.08077975105091367
   ]
  },
  "mechanism_holdout14|all|70|original_K4|200": {
   "delta": -0.2197611939835582,
   "ci": [
    -0.9498806968789838,
    0.0844249969555511
   ]
  },
  "mechanism_holdout14|all|70|original_K4|400": {
   "delta": 0.854704299559747,
   "ci": [
    -0.7294927135691286,
    1.6475141835019818
   ]
  },
  "mechanism_holdout14|all|70|original_K4|four_wait_mean": {
   "delta": -0.10587584374081513,
   "ci": [
    -0.8209770336965668,
    0.1587261844727964
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|0": {
   "delta": -3.144641333087577,
   "ci": [
    -5.011787712312225,
    -2.000132562917651
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|100": {
   "delta": -3.137042013839865,
   "ci": [
    -5.145650517993327,
    -1.949444130176015
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|200": {
   "delta": -3.256969064233606,
   "ci": [
    -5.484815457628485,
    -1.8856487105227897
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|400": {
   "delta": -3.2718869542961833,
   "ci": [
    -6.03264600003289,
    -2.295501241248106
   ]
  },
  "mechanism_holdout14|zero|50|original_K4|four_wait_mean": {
   "delta": -3.202634841364308,
   "ci": [
    -5.338703251218305,
    -2.0492586690486005
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|0": {
   "delta": -1.7773746520516294,
   "ci": [
    -2.5450994050062046,
    -0.44987165160105635
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|100": {
   "delta": -1.2634257840163248,
   "ci": [
    -2.0543568849911957,
    0.021369730930011058
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|200": {
   "delta": -1.5412497450263156,
   "ci": [
    -2.402876091076053,
    -0.1151917286043272
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|400": {
   "delta": -1.6402363097740391,
   "ci": [
    -2.3657187814746985,
    -0.6632850637506301
   ]
  },
  "mechanism_holdout14|zero|70|original_K4|four_wait_mean": {
   "delta": -1.5555716227170773,
   "ci": [
    -2.3086894660391164,
    -0.316549170596941
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|0": {
   "delta": -0.46421015852377917,
   "ci": [
    -0.9998488386729093,
    0.673211557878932
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|100": {
   "delta": -0.09972583058655952,
   "ci": [
    -0.5391840925392497,
    0.7944643061474899
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|200": {
   "delta": -0.19015270639901397,
   "ci": [
    -0.41283816148777247,
    0.2452066594789159
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|400": {
   "delta": 0.737478268953249,
   "ci": [
    0.02786155993531203,
    0.987198594162118
   ]
  },
  "mechanism_holdout14|colabelled|50|original_K4|four_wait_mean": {
   "delta": -0.004152606639025919,
   "ci": [
    -0.290638080132526,
    0.5976410333236003
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|0": {
   "delta": -0.3937019082360204,
   "ci": [
    -0.8706696358131072,
    0.4791601952567534
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|100": {
   "delta": -0.4995718697965259,
   "ci": [
    -0.9336013247310705,
    0.09809099934570942
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|200": {
   "delta": -0.11438179223255436,
   "ci": [
    -0.8984640087148246,
    0.1486231262700401
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|400": {
   "delta": 1.0624486015393917,
   "ci": [
    -0.5988510187125858,
    1.758526350809438
   ]
  },
  "mechanism_holdout14|colabelled|70|original_K4|four_wait_mean": {
   "delta": 0.013698257818572757,
   "ci": [
    -0.7076580012422933,
    0.25883145561630255
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|0": {
   "delta": -0.46832307191741523,
   "ci": [
    -1.000733905747796,
    0.6671774375793554
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|100": {
   "delta": -0.10438003232784847,
   "ci": [
    -0.5405120468296557,
    0.7783266617865238
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|200": {
   "delta": -0.19427639782586917,
   "ci": [
    -0.4116750967404839,
    0.23727391329098582
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|400": {
   "delta": 0.7284470091964247,
   "ci": [
    0.021529173041579842,
    0.9855949947994979
   ]
  },
  "mechanism_holdout14|nonzero|50|original_K4|four_wait_mean": {
   "delta": -0.009633123218677042,
   "ci": [
    -0.29302643521783966,
    0.5920572433406366
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|0": {
   "delta": -0.39255869593795484,
   "ci": [
    -0.8623447059381705,
    0.47879188962254937
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|100": {
   "delta": -0.5014262153391655,
   "ci": [
    -0.9242816796457873,
    0.08404739187908905
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|200": {
   "delta": -0.11483531658821751,
   "ci": [
    -0.8846212758556036,
    0.14982481106733492
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|400": {
   "delta": 1.052720593399897,
   "ci": [
    -0.5915177644890875,
    1.7479051213464507
   ]
  },
  "mechanism_holdout14|nonzero|70|original_K4|four_wait_mean": {
   "delta": 0.010975091383639834,
   "ci": [
    -0.7049970265030177,
    0.2583498310898947
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|0": {
   "delta": 2.243761402516777,
   "ci": [
    0.11668150287379789,
    3.2420191125315028
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|100": {
   "delta": 2.342543490251496,
   "ci": [
    -0.0872882920662781,
    3.4276572929982785
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|200": {
   "delta": 2.1666794284726527,
   "ci": [
    -0.0989132924618989,
    3.2019564068424327
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|400": {
   "delta": 1.7863795238590872,
   "ci": [
    -0.13566868462892642,
    2.6830135601240594
   ]
  },
  "mechanism_holdout14|all|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 2.1348409612750032,
   "ci": [
    -0.023834395117497912,
    3.116190696779755
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|0": {
   "delta": 5.486501513036818,
   "ci": [
    1.2695317310094354,
    7.478678086028712
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|100": {
   "delta": 3.7404810727985356,
   "ci": [
    0.439042042716478,
    5.543282878223552
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|200": {
   "delta": 3.3347939267278783,
   "ci": [
    0.09281018741742968,
    5.074658394097254
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|400": {
   "delta": 2.401776036406725,
   "ci": [
    0.264807367336435,
    3.440247009327462
   ]
  },
  "mechanism_holdout14|all|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 3.740888137242489,
   "ci": [
    0.5513867210999414,
    5.3797191167474026
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|0": {
   "delta": -7.037138328648477,
   "ci": [
    -17.24451809355345,
    -4.166176617977301
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|100": {
   "delta": -6.194683332868602,
   "ci": [
    -15.440060883405481,
    -3.7113403687005397
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|200": {
   "delta": -6.2432294360521325,
   "ci": [
    -15.84573877004107,
    -3.6527901230082245
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|400": {
   "delta": -6.005208930515248,
   "ci": [
    -14.770774289595863,
    -3.5556334269208283
   ]
  },
  "mechanism_holdout14|zero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": -6.3700650070211156,
   "ci": [
    -15.774554720437607,
    -3.7918215856535484
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|0": {
   "delta": -3.6237523835334096,
   "ci": [
    -8.568230345552841,
    -1.799743690961463
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|100": {
   "delta": -3.2664899439904738,
   "ci": [
    -7.94284407481698,
    -1.602983551993093
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|200": {
   "delta": -3.6323384056964634,
   "ci": [
    -8.560264304489095,
    -1.9093162681113511
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|400": {
   "delta": -3.2047398729668117,
   "ci": [
    -7.589176555054368,
    -1.435981836500376
   ]
  },
  "mechanism_holdout14|zero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": -3.4318301515467895,
   "ci": [
    -8.166089358831611,
    -1.713685528690493
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|0": {
   "delta": 3.0681487096987943,
   "ci": [
    1.7481194469455659,
    3.9315344883687566
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|100": {
   "delta": 3.1143830193749693,
   "ci": [
    1.4269765975044497,
    3.888559239193815
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|200": {
   "delta": 2.9242591416002646,
   "ci": [
    1.3831143151188754,
    3.606748738573515
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|400": {
   "delta": 2.5003284070346816,
   "ci": [
    1.3292009321824079,
    3.013433234315416
   ]
  },
  "mechanism_holdout14|colabelled|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 2.9017798194271776,
   "ci": [
    1.5023781944848167,
    3.5433082161078295
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|0": {
   "delta": 6.257764040627937,
   "ci": [
    2.4809656220014396,
    7.808895550994814
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|100": {
   "delta": 4.341088916312647,
   "ci": [
    1.2929542802538738,
    5.862565485595356
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|200": {
   "delta": 3.9224956192318388,
   "ci": [
    0.9441502217993664,
    5.3967050351189805
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|400": {
   "delta": 2.8792764040838343,
   "ci": [
    0.9702721147652837,
    3.681366028374346
   ]
  },
  "mechanism_holdout14|colabelled|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 4.350156245064064,
   "ci": [
    1.48714884752058,
    5.670946078286901
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|0": {
   "delta": 3.0386368583362517,
   "ci": [
    1.6761508990016507,
    3.910044837205358
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|100": {
   "delta": 3.082303086818181,
   "ci": [
    1.373520672412198,
    3.8610011796986465
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|200": {
   "delta": 2.893345310308547,
   "ci": [
    1.2977366174653564,
    3.5822111648385517
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|400": {
   "delta": 2.462235594419662,
   "ci": [
    1.2396491987190152,
    3.000869852504011
   ]
  },
  "mechanism_holdout14|nonzero|50|PUBLIC_finetuned|four_wait_mean": {
   "delta": 2.8691302124706604,
   "ci": [
    1.4254861755703316,
    3.5261855473869415
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|0": {
   "delta": 6.2145337420715805,
   "ci": [
    2.3970481676978355,
    7.797873398085781
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|100": {
   "delta": 4.309076599836099,
   "ci": [
    1.2212464797047888,
    5.858261166888882
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|200": {
   "delta": 3.896440040177476,
   "ci": [
    0.9003847740979106,
    5.382895527193337
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|400": {
   "delta": 2.8547138098842453,
   "ci": [
    0.9121285453446586,
    3.6655150522765103
   ]
  },
  "mechanism_holdout14|nonzero|70|PUBLIC_finetuned|four_wait_mean": {
   "delta": 4.318691047992351,
   "ci": [
    1.4206553806043118,
    5.65053174352847
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|0": {
   "delta": 3.600413132762881,
   "ci": [
    1.7660268380660011,
    4.810679239505625
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|100": {
   "delta": 3.001847578441333,
   "ci": [
    1.6169837660185498,
    3.7840636402458463
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|200": {
   "delta": 2.5399076607457025,
   "ci": [
    1.4765086372700327,
    3.262047777628489
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|400": {
   "delta": 2.1654861802557455,
   "ci": [
    1.3135905013272753,
    2.8523054039957936
   ]
  },
  "mechanism_holdout14|all|50|H1_zero_training|four_wait_mean": {
   "delta": 2.826913638051416,
   "ci": [
    1.5967458153461334,
    3.586560025375549
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|0": {
   "delta": -0.29965735470392946,
   "ci": [
    -1.168970727940049,
    1.4226743960032089
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|100": {
   "delta": -1.014734767401606,
   "ci": [
    -1.7120393535221732,
    0.5071139759899093
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|200": {
   "delta": -0.8639749880481986,
   "ci": [
    -1.4796334493509176,
    0.5967498050181591
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|400": {
   "delta": 0.06102629954593889,
   "ci": [
    -0.508627430239003,
    1.207257858027716
   ]
  },
  "mechanism_holdout14|all|70|H1_zero_training|four_wait_mean": {
   "delta": -0.5293352026519488,
   "ci": [
    -1.14833777715309,
    0.827583251881039
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|0": {
   "delta": -1.7585486807885455,
   "ci": [
    -3.8081743144675206,
    -0.6190287637698569
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|100": {
   "delta": -1.3543955680182762,
   "ci": [
    -2.9780806082118305,
    0.299029288857655
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|200": {
   "delta": -1.5317311308018162,
   "ci": [
    -3.5278137195446235,
    -0.0112393589844009
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|400": {
   "delta": -1.8127196553525948,
   "ci": [
    -4.49280885228282,
    -0.07283784404626376
   ]
  },
  "mechanism_holdout14|zero|50|H1_zero_training|four_wait_mean": {
   "delta": -1.6143487587403083,
   "ci": [
    -3.669172650821608,
    -0.0949917896223392
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|0": {
   "delta": -1.5382222368453426,
   "ci": [
    -4.335240608993836,
    -0.6588254217907239
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|100": {
   "delta": -1.1837374157217653,
   "ci": [
    -3.916915626179815,
    -0.2089179804325285
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|200": {
   "delta": -1.3557102582831295,
   "ci": [
    -4.263239618827427,
    -0.4034166142132553
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|400": {
   "delta": -1.2394915475650616,
   "ci": [
    -4.01069787089784,
    -0.20305523571805909
   ]
  },
  "mechanism_holdout14|zero|70|H1_zero_training|four_wait_mean": {
   "delta": -1.3292903646038248,
   "ci": [
    -4.134940981979844,
    -0.38144967434244925
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|0": {
   "delta": 3.9539017463408044,
   "ci": [
    2.674712613363234,
    5.469868841907367
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|100": {
   "delta": 3.2543681164405505,
   "ci": [
    2.4061488343110256,
    4.165898175562889
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|200": {
   "delta": 2.7500518977905934,
   "ci": [
    2.2074024583889678,
    3.629022921795596
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|400": {
   "delta": 2.3440655147307914,
   "ci": [
    1.8381491837439212,
    3.2759182653543966
   ]
  },
  "mechanism_holdout14|colabelled|50|H1_zero_training|four_wait_mean": {
   "delta": 3.075596818825685,
   "ci": [
    2.417604650578502,
    3.993032642702177
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|0": {
   "delta": -0.28045590506364704,
   "ci": [
    -1.2310585520529964,
    1.7361127457325025
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|100": {
   "delta": -1.1010961161961745,
   "ci": [
    -1.8263715848730666,
    0.7297527187367083
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|200": {
   "delta": -0.9241976933708713,
   "ci": [
    -1.5733246383155461,
    0.8196634093408367
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|400": {
   "delta": 0.08906629856294994,
   "ci": [
    -0.47392045463783244,
    1.542071456940639
   ]
  },
  "mechanism_holdout14|colabelled|70|H1_zero_training|four_wait_mean": {
   "delta": -0.5541708540169358,
   "ci": [
    -1.2069097151657189,
    1.1039612310253089
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|0": {
   "delta": 3.9068797214207884,
   "ci": [
    2.544476567456427,
    5.355588616237334
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|100": {
   "delta": 3.214857455182757,
   "ci": [
    2.285543838820882,
    4.099579322071439
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|200": {
   "delta": 2.7136371828001082,
   "ci": [
    2.1290269909545247,
    3.547558727255364
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|400": {
   "delta": 2.311876140242802,
   "ci": [
    1.774230339171621,
    3.258882470665736
   ]
  },
  "mechanism_holdout14|nonzero|50|H1_zero_training|four_wait_mean": {
   "delta": 3.036812624911614,
   "ci": [
    2.2865518175488546,
    3.9142065527449637
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|0": {
   "delta": -0.2966625895290586,
   "ci": [
    -1.2304523804764822,
    1.6880709210106064
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|100": {
   "delta": -1.106865858559047,
   "ci": [
    -1.8276951000053632,
    0.6709693403587604
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|200": {
   "delta": -0.9307004900420234,
   "ci": [
    -1.580242198548716,
    0.7742325540061851
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|400": {
   "delta": 0.07817148098371736,
   "ci": [
    -0.49333408615063506,
    1.5045961514877455
   ]
  },
  "mechanism_holdout14|nonzero|70|H1_zero_training|four_wait_mean": {
   "delta": -0.5640143642866029,
   "ci": [
    -1.2129040322763383,
    1.0549984410060318
   ]
  }
 },
 "R7b_absolute": {
  "A|calibration8|all|50|0": 86.47249254373993,
  "A|calibration8|all|50|100": 86.4917394404398,
  "A|calibration8|all|50|200": 86.26954232661531,
  "A|calibration8|all|50|400": 85.06097039588387,
  "A|calibration8|all|50|four_wait_mean": 86.07368617666974,
  "A|calibration8|zero|50|0": 66.3838878570899,
  "A|calibration8|zero|50|100": 67.81915013004861,
  "A|calibration8|zero|50|200": 67.53541303329631,
  "A|calibration8|zero|50|400": 68.1188495927321,
  "A|calibration8|zero|50|four_wait_mean": 67.46432515329172,
  "A|calibration8|colabelled|50|0": 87.71901843554384,
  "A|calibration8|colabelled|50|100": 87.63831942252916,
  "A|calibration8|colabelled|50|200": 87.42844590267187,
  "A|calibration8|colabelled|50|400": 86.03288610207414,
  "A|calibration8|colabelled|50|four_wait_mean": 87.20466746570476,
  "A|calibration8|nonzero|50|0": 88.62118764814743,
  "A|calibration8|nonzero|50|100": 88.4744597953183,
  "A|calibration8|nonzero|50|200": 88.26066920689186,
  "A|calibration8|nonzero|50|400": 86.86660436753603,
  "A|calibration8|nonzero|50|four_wait_mean": 88.05573025447342,
  "A|calibration8|all|70|0": 67.74507938523637,
  "A|calibration8|all|70|100": 68.07243244222802,
  "A|calibration8|all|70|200": 68.01981724754727,
  "A|calibration8|all|70|400": 67.78858556165301,
  "A|calibration8|all|70|four_wait_mean": 67.90647865916617,
  "A|calibration8|zero|70|0": 59.41792223979982,
  "A|calibration8|zero|70|100": 60.46887730212984,
  "A|calibration8|zero|70|200": 60.3471055176837,
  "A|calibration8|zero|70|400": 60.24434208129052,
  "A|calibration8|zero|70|four_wait_mean": 60.119561785225976,
  "A|calibration8|colabelled|70|0": 68.14270197367797,
  "A|calibration8|colabelled|70|100": 68.43145161847322,
  "A|calibration8|colabelled|70|200": 68.38475221285651,
  "A|calibration8|colabelled|70|400": 68.12563145204822,
  "A|calibration8|colabelled|70|four_wait_mean": 68.27113431426399,
  "A|calibration8|nonzero|70|0": 68.60400892423282,
  "A|calibration8|nonzero|70|100": 68.84986498440048,
  "A|calibration8|nonzero|70|200": 68.8047064074296,
  "A|calibration8|nonzero|70|400": 68.5687096729638,
  "A|calibration8|nonzero|70|four_wait_mean": 68.70682249725668,
  "A|mechanism_holdout14|all|50|0": 90.84763883985111,
  "A|mechanism_holdout14|all|50|100": 90.0459880853648,
  "A|mechanism_holdout14|all|50|200": 89.28873278747285,
  "A|mechanism_holdout14|all|50|400": 88.18452093201223,
  "A|mechanism_holdout14|all|50|four_wait_mean": 89.59172016117526,
  "A|mechanism_holdout14|zero|50|0": 81.56676040041464,
  "A|mechanism_holdout14|zero|50|100": 81.88372256600063,
  "A|mechanism_holdout14|zero|50|200": 81.73972846726485,
  "A|mechanism_holdout14|zero|50|400": 81.81255708300718,
  "A|mechanism_holdout14|zero|50|four_wait_mean": 81.75069212917182,
  "A|mechanism_holdout14|colabelled|50|0": 91.79214731395469,
  "A|mechanism_holdout14|colabelled|50|100": 90.89622230431301,
  "A|mechanism_holdout14|colabelled|50|200": 90.07966592594757,
  "A|mechanism_holdout14|colabelled|50|400": 88.86293842472809,
  "A|mechanism_holdout14|colabelled|50|four_wait_mean": 90.40774349223584,
  "A|mechanism_holdout14|nonzero|50|0": 91.60203777162666,
  "A|mechanism_holdout14|nonzero|50|100": 90.71414921452208,
  "A|mechanism_holdout14|nonzero|50|200": 89.90049532498597,
  "A|mechanism_holdout14|nonzero|50|400": 88.6963369065693,
  "A|mechanism_holdout14|nonzero|50|four_wait_mean": 90.228254804426,
  "A|mechanism_holdout14|all|70|0": 73.18996116276446,
  "A|mechanism_holdout14|all|70|100": 71.86268018858118,
  "A|mechanism_holdout14|all|70|200": 71.08126773941355,
  "A|mechanism_holdout14|all|70|400": 69.65686765243774,
  "A|mechanism_holdout14|all|70|four_wait_mean": 71.44769418579922,
  "A|mechanism_holdout14|zero|70|0": 70.38160474058493,
  "A|mechanism_holdout14|zero|70|100": 70.61138124189048,
  "A|mechanism_holdout14|zero|70|200": 70.51134961160848,
  "A|mechanism_holdout14|zero|70|400": 70.5821308406481,
  "A|mechanism_holdout14|zero|70|four_wait_mean": 70.521616608683,
  "A|mechanism_holdout14|colabelled|70|0": 73.519807868528,
  "A|mechanism_holdout14|colabelled|70|100": 72.0476366131194,
  "A|mechanism_holdout14|colabelled|70|200": 71.20374983819437,
  "A|mechanism_holdout14|colabelled|70|400": 69.64361342706154,
  "A|mechanism_holdout14|colabelled|70|four_wait_mean": 71.60370193672581,
  "A|mechanism_holdout14|nonzero|70|0": 73.40913533717219,
  "A|mechanism_holdout14|nonzero|70|100": 71.95043259912426,
  "A|mechanism_holdout14|nonzero|70|200": 71.10970458429475,
  "A|mechanism_holdout14|nonzero|70|400": 69.56312662370425,
  "A|mechanism_holdout14|nonzero|70|four_wait_mean": 71.50809978607386,
  "A|val21|all|50|0": 82.5094695827152,
  "A|val21|all|50|100": 81.63956740909161,
  "A|val21|all|50|200": 81.2650090757637,
  "A|val21|all|50|400": 80.33350520990739,
  "A|val21|all|50|four_wait_mean": 81.43688781936947,
  "A|val21|zero|50|0": 83.57780680813592,
  "A|val21|zero|50|100": 83.60588675220475,
  "A|val21|zero|50|200": 83.42795407932364,
  "A|val21|zero|50|400": 83.15142566905159,
  "A|val21|zero|50|four_wait_mean": 83.44076832717896,
  "A|val21|colabelled|50|0": 82.50797514198474,
  "A|val21|colabelled|50|100": 81.46735459108137,
  "A|val21|colabelled|50|200": 81.05944750224826,
  "A|val21|colabelled|50|400": 79.99492922786027,
  "A|val21|colabelled|50|four_wait_mean": 81.25742661579366,
  "A|val21|nonzero|50|0": 82.31522932348737,
  "A|val21|nonzero|50|100": 81.29198578864008,
  "A|val21|nonzero|50|200": 80.88340138241698,
  "A|val21|nonzero|50|400": 79.83901263366138,
  "A|val21|nonzero|50|four_wait_mean": 81.08240728205145,
  "A|val21|all|70|0": 66.77662449890268,
  "A|val21|all|70|100": 66.45999864153117,
  "A|val21|all|70|200": 66.41873942732161,
  "A|val21|all|70|400": 66.30941828760048,
  "A|val21|all|70|four_wait_mean": 66.49119521383899,
  "A|val21|zero|70|0": 73.43388181982762,
  "A|val21|zero|70|100": 73.51170899971541,
  "A|val21|zero|70|200": 73.4777878667137,
  "A|val21|zero|70|400": 73.44205990670419,
  "A|val21|zero|70|four_wait_mean": 73.46635964824024,
  "A|val21|colabelled|70|0": 65.78048026328996,
  "A|val21|colabelled|70|100": 65.39833786993034,
  "A|val21|colabelled|70|200": 65.35909679755561,
  "A|val21|colabelled|70|400": 65.22991777484923,
  "A|val21|colabelled|70|four_wait_mean": 65.44195817640629,
  "A|val21|nonzero|70|0": 65.60752280403483,
  "A|val21|nonzero|70|100": 65.22849455655202,
  "A|val21|nonzero|70|200": 65.18380900309673,
  "A|val21|nonzero|70|400": 65.06268683107884,
  "A|val21|nonzero|70|four_wait_mean": 65.27062829869061,
  "B|calibration8|all|50|0": 83.93882100735807,
  "B|calibration8|all|50|100": 84.3053745237483,
  "B|calibration8|all|50|200": 84.61755011464022,
  "B|calibration8|all|50|400": 84.03106476765072,
  "B|calibration8|all|50|four_wait_mean": 84.22320260334932,
  "B|calibration8|zero|50|0": 66.31449892745194,
  "B|calibration8|zero|50|100": 67.87968988376558,
  "B|calibration8|zero|50|200": 67.77841087959956,
  "B|calibration8|zero|50|400": 67.78621646136243,
  "B|calibration8|zero|50|four_wait_mean": 67.43970403804488,
  "B|calibration8|colabelled|50|0": 84.97287664288325,
  "B|calibration8|colabelled|50|100": 85.26299971946115,
  "B|calibration8|colabelled|50|200": 85.60969788653848,
  "B|calibration8|colabelled|50|400": 84.95523867598952,
  "B|calibration8|colabelled|50|four_wait_mean": 85.20020323121811,
  "B|calibration8|nonzero|50|0": 85.80836801019092,
  "B|calibration8|nonzero|50|100": 86.03463669788232,
  "B|calibration8|nonzero|50|200": 86.39412754717762,
  "B|calibration8|nonzero|50|400": 85.75723382442732,
  "B|calibration8|nonzero|50|four_wait_mean": 85.99859151991954,
  "B|calibration8|all|70|0": 66.68895416803826,
  "B|calibration8|all|70|100": 66.91769712505645,
  "B|calibration8|all|70|200": 66.68274088313937,
  "B|calibration8|all|70|400": 66.35639274505314,
  "B|calibration8|all|70|four_wait_mean": 66.6614462303218,
  "B|calibration8|zero|70|0": 59.4806788263468,
  "B|calibration8|zero|70|100": 60.55180747865165,
  "B|calibration8|zero|70|200": 60.5680512215896,
  "B|calibration8|zero|70|400": 60.39452317976416,
  "B|calibration8|zero|70|four_wait_mean": 60.24876517658805,
  "B|calibration8|colabelled|70|0": 66.99159606262272,
  "B|calibration8|colabelled|70|100": 67.18076372415217,
  "B|calibration8|colabelled|70|200": 66.92312820568556,
  "B|calibration8|colabelled|70|400": 66.5705982920496,
  "B|calibration8|colabelled|70|four_wait_mean": 66.91652157112752,
  "B|calibration8|nonzero|70|0": 67.42845778920561,
  "B|calibration8|nonzero|70|100": 67.5650650979308,
  "B|calibration8|nonzero|70|200": 67.30435212990301,
  "B|calibration8|nonzero|70|400": 66.96953043679932,
  "B|calibration8|nonzero|70|four_wait_mean": 67.31685136345969,
  "B|mechanism_holdout14|all|50|0": 90.7530356146993,
  "B|mechanism_holdout14|all|50|100": 90.30970305938892,
  "B|mechanism_holdout14|all|50|200": 89.59443586383657,
  "B|mechanism_holdout14|all|50|400": 88.60741354999311,
  "B|mechanism_holdout14|all|50|four_wait_mean": 89.81614702197948,
  "B|mechanism_holdout14|zero|50|0": 81.25473885917124,
  "B|mechanism_holdout14|zero|50|100": 81.69833750154179,
  "B|mechanism_holdout14|zero|50|200": 81.52233312979136,
  "B|mechanism_holdout14|zero|50|400": 81.61361916825327,
  "B|mechanism_holdout14|zero|50|four_wait_mean": 81.5222571646894,
  "B|mechanism_holdout14|colabelled|50|0": 91.7192708937564,
  "B|mechanism_holdout14|colabelled|50|100": 91.20411582083229,
  "B|mechanism_holdout14|colabelled|50|200": 90.4334570776814,
  "B|mechanism_holdout14|colabelled|50|400": 89.34149537744621,
  "B|mechanism_holdout14|colabelled|50|four_wait_mean": 90.67458479242907,
  "B|mechanism_holdout14|nonzero|50|0": 91.53105661782278,
  "B|mechanism_holdout14|nonzero|50|100": 91.02124945121363,
  "B|mechanism_holdout14|nonzero|50|200": 90.25602448409796,
  "B|mechanism_holdout14|nonzero|50|400": 89.17381731774653,
  "B|mechanism_holdout14|nonzero|50|four_wait_mean": 90.49553696772023,
  "B|mechanism_holdout14|all|70|0": 73.40479402006288,
  "B|mechanism_holdout14|all|70|100": 72.33920554940464,
  "B|mechanism_holdout14|all|70|200": 71.72977110889072,
  "B|mechanism_holdout14|all|70|400": 70.68580397005033,
  "B|mechanism_holdout14|all|70|four_wait_mean": 72.03989366210214,
  "B|mechanism_holdout14|zero|70|0": 70.23238927644361,
  "B|mechanism_holdout14|zero|70|100": 70.49275412081768,
  "B|mechanism_holdout14|zero|70|200": 70.34897702253791,
  "B|mechanism_holdout14|zero|70|400": 70.48552007892793,
  "B|mechanism_holdout14|zero|70|four_wait_mean": 70.38991012468178,
  "B|mechanism_holdout14|colabelled|70|0": 73.77184150215867,
  "B|mechanism_holdout14|colabelled|70|100": 72.58146726331823,
  "B|mechanism_holdout14|colabelled|70|200": 71.92461041239986,
  "B|mechanism_holdout14|colabelled|70|400": 70.77049451835408,
  "B|mechanism_holdout14|colabelled|70|four_wait_mean": 72.2621034240577,
  "B|mechanism_holdout14|nonzero|70|0": 73.65378898331987,
  "B|mechanism_holdout14|nonzero|70|100": 72.47590024648456,
  "B|mechanism_holdout14|nonzero|70|200": 71.82439998436779,
  "B|mechanism_holdout14|nonzero|70|400": 70.68186347445678,
  "B|mechanism_holdout14|nonzero|70|four_wait_mean": 72.15898817215725,
  "B|val21|all|50|0": 82.70369517681648,
  "B|val21|all|50|100": 81.89464388232939,
  "B|val21|all|50|200": 81.46543986402087,
  "B|val21|all|50|400": 80.60273875595415,
  "B|val21|all|50|four_wait_mean": 81.66662941978022,
  "B|val21|zero|50|0": 83.42257395383193,
  "B|val21|zero|50|100": 83.45943948668382,
  "B|val21|zero|50|200": 83.2635938046323,
  "B|val21|zero|50|400": 82.9644013908625,
  "B|val21|zero|50|four_wait_mean": 83.27750215900262,
  "B|val21|colabelled|50|0": 82.76543431192029,
  "B|val21|colabelled|50|100": 81.79406245655638,
  "B|val21|colabelled|50|200": 81.32544636871482,
  "B|val21|colabelled|50|400": 80.34421952077408,
  "B|val21|colabelled|50|four_wait_mean": 81.55729066449139,
  "B|val21|nonzero|50|0": 82.57108502948331,
  "B|val21|nonzero|50|100": 81.61717592700923,
  "B|val21|nonzero|50|200": 81.14712420745526,
  "B|val21|nonzero|50|400": 80.1889566099618,
  "B|val21|nonzero|50|four_wait_mean": 81.3810854434774,
  "B|val21|all|70|0": 67.10787536289747,
  "B|val21|all|70|100": 66.751641779904,
  "B|val21|all|70|200": 66.66040938712173,
  "B|val21|all|70|400": 66.50402653786044,
  "B|val21|all|70|four_wait_mean": 66.7559882669459,
  "B|val21|zero|70|0": 73.19702309715865,
  "B|val21|zero|70|100": 73.25686151457552,
  "B|val21|zero|70|200": 73.27000026574439,
  "B|val21|zero|70|400": 73.13503549455831,
  "B|val21|zero|70|four_wait_mean": 73.21473009300921,
  "B|val21|colabelled|70|0": 66.20693246386514,
  "B|val21|colabelled|70|100": 65.77784329970969,
  "B|val21|colabelled|70|200": 65.67024707894063,
  "B|val21|colabelled|70|400": 65.50335080568972,
  "B|val21|colabelled|70|four_wait_mean": 65.7895934120513,
  "B|val21|nonzero|70|0": 66.03448476995743,
  "B|val21|nonzero|70|100": 65.61114629210307,
  "B|val21|nonzero|70|200": 65.5013816249022,
  "B|val21|nonzero|70|400": 65.34147831609197,
  "B|val21|nonzero|70|four_wait_mean": 65.62212275076367
 },
 "R7b_decision": {
  "PUBLIC_AP50_CI_low_positive": true,
  "PUBLIC_AP70_CI_low_positive": true,
  "H1_AP50_at_least1pp": true,
  "H1_AP50_CI_low_positive": true,
  "H1_AP70_at_least_minus030": true
 },
 "R7b_calibration": {
  "A": 67.90647865916617,
  "B": 66.6614462303218
 },
 "R7c_contrasts": {
  "where|clean_H1_minus_PUBLIC|all|50|0": {
   "delta": 0.6353804828602847,
   "ci": [
    -0.0009416969522529522,
    1.1816050093580865
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|50|100": {
   "delta": 0.402847128488645,
   "ci": [
    -0.1368207677385481,
    0.9049487768335489
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|50|200": {
   "delta": 0.15684673945689553,
   "ci": [
    -0.4226628473287118,
    0.6400393650670128
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|50|400": {
   "delta": 0.08445172922679944,
   "ci": [
    -0.6747170229377779,
    0.7250916451530657
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|50|four_wait_mean": {
   "delta": 0.3198815200081562,
   "ci": [
    -0.28640753436861754,
    0.8386873209450095
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|70|0": {
   "delta": 0.3565512497677048,
   "ci": [
    -0.06364233854529483,
    0.7637256303925618
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|70|100": {
   "delta": 0.25517163907021967,
   "ci": [
    -0.1802180031307822,
    0.5960589064884997
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|70|200": {
   "delta": 0.1490580791843712,
   "ci": [
    -0.2522762132520432,
    0.44162522978490754
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|70|400": {
   "delta": 0.21585553737605778,
   "ci": [
    -0.21786796851121312,
    0.5494902723549204
   ]
  },
  "where|clean_H1_minus_PUBLIC|all|70|four_wait_mean": {
   "delta": 0.24415912634958836,
   "ci": [
    -0.15927855156987536,
    0.5416889020088903
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|50|0": {
   "delta": -1.596642493349492,
   "ci": [
    -3.217261712594533,
    -0.15779989912638792
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|50|100": {
   "delta": -1.6205989519077377,
   "ci": [
    -3.2272347122243117,
    -0.18501930153170035
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|50|200": {
   "delta": -1.559192230765973,
   "ci": [
    -3.141863692982283,
    -0.17853571266194068
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|50|400": {
   "delta": -1.6404425885808536,
   "ci": [
    -3.2988527792168805,
    -0.23889239989388547
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|50|four_wait_mean": {
   "delta": -1.604219066151014,
   "ci": [
    -3.2209035784616047,
    -0.19426651995882727
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|70|0": {
   "delta": -0.869302056856526,
   "ci": [
    -1.8027341563838604,
    -0.049144879847301
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|70|100": {
   "delta": -0.6918217637637838,
   "ci": [
    -1.625823815520409,
    0.10936769104308966
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|70|200": {
   "delta": -0.7981397363856786,
   "ci": [
    -1.6609311398354865,
    -0.0342109249696855
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|70|400": {
   "delta": -0.6053185897566351,
   "ci": [
    -1.407495594741739,
    0.07237572998741863
   ]
  },
  "where|clean_H1_minus_PUBLIC|zero|70|four_wait_mean": {
   "delta": -0.7411455366906559,
   "ci": [
    -1.6157448617470411,
    0.00904697019560847
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|50|0": {
   "delta": 1.0519098001198302,
   "ci": [
    0.21193993334578318,
    1.8297150184315623
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|50|100": {
   "delta": 0.7762701981175439,
   "ci": [
    0.012772598875550401,
    1.5554707545995499
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|50|200": {
   "delta": 0.471614437467025,
   "ci": [
    -0.2825384979977521,
    1.1916321466330737
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|50|400": {
   "delta": 0.4023365868608124,
   "ci": [
    -0.5025487385011448,
    1.2805400936267197
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|50|four_wait_mean": {
   "delta": 0.6755327556413029,
   "ci": [
    -0.11338491626625977,
    1.4381867999760614
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|70|0": {
   "delta": 0.5684768690858633,
   "ci": [
    0.015192078474402675,
    1.1118911775822813
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|70|100": {
   "delta": 0.42178774811654307,
   "ci": [
    -0.12644431270711606,
    0.8934698325982741
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|70|200": {
   "delta": 0.3130694030782806,
   "ci": [
    -0.19196607353595121,
    0.7147138106678707
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|70|400": {
   "delta": 0.355034540183496,
   "ci": [
    -0.19821163160560787,
    0.8199182459759504
   ]
  },
  "where|clean_H1_minus_PUBLIC|colabelled|70|four_wait_mean": {
   "delta": 0.4145921401160457,
   "ci": [
    -0.10059167402123874,
    0.8312227471100059
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|50|0": {
   "delta": 1.0274507671208966,
   "ci": [
    0.20603074082109638,
    1.7877001704244526
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|50|100": {
   "delta": 0.7576021402876307,
   "ci": [
    0.0022070397509487815,
    1.526589738685758
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|50|200": {
   "delta": 0.4590336591065096,
   "ci": [
    -0.29338931605071467,
    1.1716269125414487
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|50|400": {
   "delta": 0.38867294641914896,
   "ci": [
    -0.5121904906673386,
    1.2531493050175924
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|50|four_wait_mean": {
   "delta": 0.6581898782335465,
   "ci": [
    -0.12542324123471138,
    1.411381478105853
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|70|0": {
   "delta": 0.5606666066709352,
   "ci": [
    0.008612988735884744,
    1.1021735401546033
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|70|100": {
   "delta": 0.41412138284630373,
   "ci": [
    -0.13020161031060037,
    0.8850918673678337
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|70|200": {
   "delta": 0.3081086092934626,
   "ci": [
    -0.19471660082002895,
    0.7067264201073808
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|70|400": {
   "delta": 0.3529099409623768,
   "ci": [
    -0.1960108257338465,
    0.8147531191523631
   ]
  },
  "where|clean_H1_minus_PUBLIC|nonzero|70|four_wait_mean": {
   "delta": 0.4089516349432696,
   "ci": [
    -0.10418345161195765,
    0.8220924506821561
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|50|0": {
   "delta": 0.2592722114140429,
   "ci": [
    -0.08082391558443298,
    0.5866769716092006
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|50|100": {
   "delta": 0.34061584529010247,
   "ci": [
    0.054089511730190054,
    0.6378249232092239
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|50|200": {
   "delta": 0.15096992945102272,
   "ci": [
    -0.1767826274076807,
    0.4979154535180136
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|50|400": {
   "delta": 0.08456030915903057,
   "ci": [
    -0.19694517646298806,
    0.3661510843134256
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|50|four_wait_mean": {
   "delta": 0.20885457382854966,
   "ci": [
    -0.08456950443848381,
    0.5044921115386071
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|70|0": {
   "delta": 0.24330811960705745,
   "ci": [
    -0.005173227254607934,
    0.5114676226991821
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|70|100": {
   "delta": 0.2968089210802489,
   "ci": [
    0.059158600307620546,
    0.582999955529101
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|70|200": {
   "delta": 0.1951965366147448,
   "ci": [
    -0.03836945858635197,
    0.47471058902662344
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|70|400": {
   "delta": 0.31668835734053147,
   "ci": [
    0.054038561901570324,
    0.612948809815051
   ]
  },
  "where|clean_H1_minus_old_ONLINE|all|70|four_wait_mean": {
   "delta": 0.26300048366064566,
   "ci": [
    0.03923587009879279,
    0.5255149245895044
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|50|0": {
   "delta": -0.5423440348183703,
   "ci": [
    -1.533390482428119,
    0.20347535910823492
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|50|100": {
   "delta": -0.567838939670338,
   "ci": [
    -1.510540307950421,
    0.09170204007389221
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|50|200": {
   "delta": -0.5704683305575742,
   "ci": [
    -1.6088898321752354,
    0.18894358975492942
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|50|400": {
   "delta": -0.8117331851538694,
   "ci": [
    -1.9802584484675045,
    0.0716932660998967
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|50|four_wait_mean": {
   "delta": -0.623096122550038,
   "ci": [
    -1.6554623168997848,
    0.12645852117344877
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|70|0": {
   "delta": -0.45821233648624116,
   "ci": [
    -1.1686988540595897,
    0.18939653530580866
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|70|100": {
   "delta": -0.41883331452017103,
   "ci": [
    -1.0860859621655354,
    0.20373027663915136
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|70|200": {
   "delta": -0.514627359939297,
   "ci": [
    -1.1896336001463639,
    0.11009398067274298
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|70|400": {
   "delta": -0.4441762181219815,
   "ci": [
    -1.1346789389630074,
    0.1897482527315594
   ]
  },
  "where|clean_H1_minus_old_ONLINE|zero|70|four_wait_mean": {
   "delta": -0.45896230726692266,
   "ci": [
    -1.1444944619334578,
    0.16272995652116168
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|50|0": {
   "delta": 0.4073664359967921,
   "ci": [
    0.09843967280738966,
    0.7138183998203056
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|50|100": {
   "delta": 0.5095948246227806,
   "ci": [
    0.2324731802275732,
    0.8436086711610571
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|50|200": {
   "delta": 0.2821340639186616,
   "ci": [
    -0.04389572708662435,
    0.6133555644672932
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|50|400": {
   "delta": 0.24619398859115904,
   "ci": [
    -0.037412209587538214,
    0.5010124777923982
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|50|four_wait_mean": {
   "delta": 0.36132232828234834,
   "ci": [
    0.08831728642908727,
    0.6363432280998824
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|70|0": {
   "delta": 0.36437611052881635,
   "ci": [
    0.11062275294984118,
    0.6444351023814564
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|70|100": {
   "delta": 0.4245517693953289,
   "ci": [
    0.1270285105064673,
    0.7593251590850049
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|70|200": {
   "delta": 0.3155130438491014,
   "ci": [
    0.04775298500691516,
    0.6335865598735391
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|70|400": {
   "delta": 0.4387236313345966,
   "ci": [
    0.1296312349788858,
    0.8036994226006928
   ]
  },
  "where|clean_H1_minus_old_ONLINE|colabelled|70|four_wait_mean": {
   "delta": 0.3857911387769608,
   "ci": [
    0.13227851020051057,
    0.6930673306389405
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|50|0": {
   "delta": 0.4015450492872219,
   "ci": [
    0.09283359769274391,
    0.7105724008670321
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|50|100": {
   "delta": 0.5016404258638687,
   "ci": [
    0.22858498607544994,
    0.8228368770227837
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|50|200": {
   "delta": 0.2780363506898311,
   "ci": [
    -0.04676679070221681,
    0.6106459047204883
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|50|400": {
   "delta": 0.2413169667446624,
   "ci": [
    -0.04338563806941238,
    0.4987386105378597
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|50|four_wait_mean": {
   "delta": 0.35563469814639603,
   "ci": [
    0.08250523279635535,
    0.6264205900571735
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|70|0": {
   "delta": 0.361749779167333,
   "ci": [
    0.10535770875441451,
    0.6384217669967456
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|70|100": {
   "delta": 0.4203958951334599,
   "ci": [
    0.12292409679573223,
    0.7555108298736274
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|70|200": {
   "delta": 0.31601282487844173,
   "ci": [
    0.04944033460426294,
    0.6331621117920027
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|70|400": {
   "delta": 0.44427375325535934,
   "ci": [
    0.14068045783312577,
    0.8053809465668545
   ]
  },
  "where|clean_H1_minus_old_ONLINE|nonzero|70|four_wait_mean": {
   "delta": 0.3856080631086485,
   "ci": [
    0.1331472368817904,
    0.6887512290116732
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|50|0": {
   "delta": 2.2148655352764592,
   "ci": [
    1.4484898059618476,
    3.1559632167117355
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|50|100": {
   "delta": 1.8175434443776197,
   "ci": [
    0.9947095557804453,
    2.7722375576991354
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|50|200": {
   "delta": 1.6152095899735173,
   "ci": [
    0.8701619537708559,
    2.514030813162808
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|50|400": {
   "delta": 1.3474641850244637,
   "ci": [
    0.7091090881290008,
    2.0823015358231443
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|50|four_wait_mean": {
   "delta": 1.748770688663015,
   "ci": [
    1.0261753375384766,
    2.6238321208588196
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|70|0": {
   "delta": 2.043728901363103,
   "ci": [
    1.5369369091155425,
    2.586523788265337
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|70|100": {
   "delta": 1.6904239910184202,
   "ci": [
    1.2139772548156815,
    2.211066565315626
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|70|200": {
   "delta": 1.523576783149771,
   "ci": [
    1.0683071038347733,
    2.0069879482933866
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|70|400": {
   "delta": 1.2571084661991279,
   "ci": [
    0.9211228364949615,
    1.6560671614066658
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|all|70|four_wait_mean": {
   "delta": 1.6287095354326055,
   "ci": [
    1.199815432021668,
    2.1037376768862375
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|50|0": {
   "delta": -0.18914367709072621,
   "ci": [
    -0.6163395284895966,
    0.2762634982544231
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|50|100": {
   "delta": -0.1913220176386119,
   "ci": [
    -0.5317051002277925,
    0.20722797470440635
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|50|200": {
   "delta": -0.15227696486300601,
   "ci": [
    -0.4591990885062085,
    0.20582624008331488
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|50|400": {
   "delta": -0.10072170690008875,
   "ci": [
    -0.4403088413050963,
    0.28399405265969596
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|50|four_wait_mean": {
   "delta": -0.15836609162310822,
   "ci": [
    -0.5063127744886092,
    0.24181769952039403
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|70|0": {
   "delta": -0.025517102887533838,
   "ci": [
    -0.38409768949234324,
    0.44946769584947865
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|70|100": {
   "delta": -0.06570356590920312,
   "ci": [
    -0.4332707076799345,
    0.4113971641667106
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|70|200": {
   "delta": -0.011774319043865944,
   "ci": [
    -0.3530378430599832,
    0.4637781020140062
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|70|400": {
   "delta": -0.018081818000680983,
   "ci": [
    -0.3320976185387785,
    0.4125310812981352
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|zero|70|four_wait_mean": {
   "delta": -0.03026920146032097,
   "ci": [
    -0.3742861339704361,
    0.4280577559450878
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|50|0": {
   "delta": 2.6958048466006517,
   "ci": [
    1.7411861022334052,
    3.8088481340959843
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|50|100": {
   "delta": 2.2189957730884515,
   "ci": [
    1.187789871133265,
    3.3899790289062786
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|50|200": {
   "delta": 1.9669483602547189,
   "ci": [
    1.0440826241221077,
    3.064108440433342
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|50|400": {
   "delta": 1.6361282781383437,
   "ci": [
    0.8766344306756917,
    2.514896908364707
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|50|four_wait_mean": {
   "delta": 2.1294693145205414,
   "ci": [
    1.2327477597177638,
    3.169093558331479
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|70|0": {
   "delta": 2.428180440145276,
   "ci": [
    1.7617608225716772,
    3.119380602756434
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|70|100": {
   "delta": 2.0180402129003028,
   "ci": [
    1.4100405496669663,
    2.669376724341563
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|70|200": {
   "delta": 1.8103532699082976,
   "ci": [
    1.226316540095827,
    2.430140417388627
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|70|400": {
   "delta": 1.4960777660378142,
   "ci": [
    1.0914648250062704,
    1.961918999984843
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|colabelled|70|four_wait_mean": {
   "delta": 1.9381629222479226,
   "ci": [
    1.3782958274626045,
    2.530760985704785
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|50|0": {
   "delta": 2.662472881614363,
   "ci": [
    1.71953367922044,
    3.724782628399757
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|50|100": {
   "delta": 2.190779508024221,
   "ci": [
    1.1782448907379042,
    3.314324798359001
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|50|200": {
   "delta": 1.941727057355223,
   "ci": [
    1.0361772737177042,
    2.9839859409944682
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|50|400": {
   "delta": 1.6154587579671613,
   "ci": [
    0.8690216287687701,
    2.468160814479212
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|50|four_wait_mean": {
   "delta": 2.102609551240242,
   "ci": [
    1.2208010155272526,
    3.1056583665451205
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|70|0": {
   "delta": 2.416369413336035,
   "ci": [
    1.757174145671538,
    3.097322138365888
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|70|100": {
   "delta": 2.005903191841597,
   "ci": [
    1.4004607288318671,
    2.6496541635876993
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|70|200": {
   "delta": 1.8015189158969562,
   "ci": [
    1.2162956797119147,
    2.418173782692384
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|70|400": {
   "delta": 1.490302636076919,
   "ci": [
    1.0819357279485051,
    1.9639431020543237
   ]
  },
  "coalign|clean_H1_minus_PUBLIC|nonzero|70|four_wait_mean": {
   "delta": 1.9285235392878768,
   "ci": [
    1.3719512927393847,
    2.51720415109358
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|50|0": {
   "delta": 0.19133446708917745,
   "ci": [
    -0.01991271893877524,
    0.49449704503145886
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|50|100": {
   "delta": 0.0709559159013935,
   "ci": [
    -0.10874879336102268,
    0.2522612259071763
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|50|200": {
   "delta": 0.038967603855212474,
   "ci": [
    -0.1293567213891798,
    0.2414239593169873
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|50|400": {
   "delta": 0.10925659269933874,
   "ci": [
    -0.048858475429248566,
    0.29526518363981663
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|50|four_wait_mean": {
   "delta": 0.10262864488628054,
   "ci": [
    -0.06847639504617709,
    0.3130115672916865
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|70|0": {
   "delta": 0.3225411225437327,
   "ci": [
    0.12164124599474117,
    0.5843619170732133
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|70|100": {
   "delta": 0.18774771052754602,
   "ci": [
    0.005596191515520312,
    0.4113341663389537
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|70|200": {
   "delta": 0.22962767438114184,
   "ci": [
    0.02728106318199064,
    0.4738624473799794
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|70|400": {
   "delta": 0.22923948795943971,
   "ci": [
    0.042149406620989184,
    0.47220823519861427
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|all|70|four_wait_mean": {
   "delta": 0.24228899885296507,
   "ci": [
    0.05997658972832269,
    0.4771482913413564
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|50|0": {
   "delta": -0.3358940355501403,
   "ci": [
    -0.8357541518488777,
    0.15046404850222023
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|50|100": {
   "delta": -0.27161735509915275,
   "ci": [
    -0.6413122235680824,
    0.11643544743854924
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|50|200": {
   "delta": -0.28829122858670075,
   "ci": [
    -0.7122712773031477,
    0.13288219611102195
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|50|400": {
   "delta": -0.2925127161932579,
   "ci": [
    -0.6997581798097897,
    0.13237270490650485
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|50|four_wait_mean": {
   "delta": -0.29707883385731293,
   "ci": [
    -0.719176480208087,
    0.13230031425425667
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|70|0": {
   "delta": -0.0818427857315811,
   "ci": [
    -0.5434538110397092,
    0.35277828862148247
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|70|100": {
   "delta": -0.10269769122301398,
   "ci": [
    -0.5172115024705942,
    0.29138492723520865
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|70|200": {
   "delta": -0.07742113304126974,
   "ci": [
    -0.46487219807582747,
    0.3030736378544629
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|70|400": {
   "delta": -0.07993248545203357,
   "ci": [
    -0.46761658106217574,
    0.304520263627861
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|zero|70|four_wait_mean": {
   "delta": -0.0854735238619746,
   "ci": [
    -0.49434651187484224,
    0.31015082496770113
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|50|0": {
   "delta": 0.29338213234429134,
   "ci": [
    0.06646446115989804,
    0.6168110847188142
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|50|100": {
   "delta": 0.13378698827288815,
   "ci": [
    -0.039201037030037966,
    0.3177661266086986
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|50|200": {
   "delta": 0.10068122201715823,
   "ci": [
    -0.08365681045172124,
    0.3164115888236839
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|50|400": {
   "delta": 0.18833150022108214,
   "ci": [
    0.013971888555550295,
    0.38129399961335847
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|50|four_wait_mean": {
   "delta": 0.17904546071385496,
   "ci": [
    0.00028577329976213874,
    0.3946514126322446
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|70|0": {
   "delta": 0.39969171557115857,
   "ci": [
    0.16155315396573577,
    0.7139226588865633
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|70|100": {
   "delta": 0.24300398143744673,
   "ci": [
    0.04130103965472181,
    0.49007918330306005
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|70|200": {
   "delta": 0.28893727272154024,
   "ci": [
    0.0901394815223183,
    0.5407581950427967
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|70|400": {
   "delta": 0.28701380402058874,
   "ci": [
    0.08757632585000828,
    0.5496875767751622
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|colabelled|70|four_wait_mean": {
   "delta": 0.30466169343768357,
   "ci": [
    0.1082698484358493,
    0.5568120839633524
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|50|0": {
   "delta": 0.29166814361137483,
   "ci": [
    0.06672294523427383,
    0.6129377619507179
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|50|100": {
   "delta": 0.1364779956272173,
   "ci": [
    -0.03592613784829304,
    0.3191778526093631
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|50|200": {
   "delta": 0.10114654092679132,
   "ci": [
    -0.08276712072791029,
    0.31389452796214706
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|50|400": {
   "delta": 0.185333320363668,
   "ci": [
    0.012477497871312337,
    0.3780225514766435
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|50|four_wait_mean": {
   "delta": 0.17865650013226286,
   "ci": [
    -0.0011746489984386873,
    0.394202076398323
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|70|0": {
   "delta": 0.4008849590117691,
   "ci": [
    0.16402272997721248,
    0.7122500993386179
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|70|100": {
   "delta": 0.24550381323270898,
   "ci": [
    0.04438783355319433,
    0.4910614044732385
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|70|200": {
   "delta": 0.29112327313279707,
   "ci": [
    0.09460349328164774,
    0.543343007935654
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|70|400": {
   "delta": 0.29007843944113887,
   "ci": [
    0.0910191158889841,
    0.554744538246744
   ]
  },
  "coalign|clean_H1_minus_old_ONLINE|nonzero|70|four_wait_mean": {
   "delta": 0.3068976212046035,
   "ci": [
    0.11032972570388715,
    0.5592843367847161
   ]
  }
 },
 "R7c_absolute": {
  "coalign|PUBLIC|all|50|0": 72.74081845392446,
  "coalign|PUBLIC|all|50|100": 72.3562179292823,
  "coalign|PUBLIC|all|50|200": 71.94658154812026,
  "coalign|PUBLIC|all|50|400": 71.48274178133882,
  "coalign|PUBLIC|all|50|four_wait_mean": 72.13158992816646,
  "coalign|PUBLIC|zero|50|0": 77.999442974032,
  "coalign|PUBLIC|zero|50|100": 78.0079662562185,
  "coalign|PUBLIC|zero|50|200": 78.01027974780386,
  "coalign|PUBLIC|zero|50|400": 77.96987422961283,
  "coalign|PUBLIC|zero|50|four_wait_mean": 77.99689080191679,
  "coalign|PUBLIC|colabelled|50|0": 71.99907687029845,
  "coalign|PUBLIC|colabelled|50|100": 71.54288549147579,
  "coalign|PUBLIC|colabelled|50|200": 71.05635413151283,
  "coalign|PUBLIC|colabelled|50|400": 70.51078362579909,
  "coalign|PUBLIC|colabelled|50|four_wait_mean": 71.27727502977153,
  "coalign|PUBLIC|nonzero|50|0": 71.85522150101076,
  "coalign|PUBLIC|nonzero|50|100": 71.40286488524443,
  "coalign|PUBLIC|nonzero|50|200": 70.91824314339253,
  "coalign|PUBLIC|nonzero|50|400": 70.37388751905227,
  "coalign|PUBLIC|nonzero|50|four_wait_mean": 71.137554262175,
  "coalign|PUBLIC|all|70|0": 56.699368634845534,
  "coalign|PUBLIC|all|70|100": 56.555866303841604,
  "coalign|PUBLIC|all|70|200": 56.38602065555011,
  "coalign|PUBLIC|all|70|400": 56.22494849496952,
  "coalign|PUBLIC|all|70|four_wait_mean": 56.466551022301694,
  "coalign|PUBLIC|zero|70|0": 66.67255799941107,
  "coalign|PUBLIC|zero|70|100": 66.6835325421066,
  "coalign|PUBLIC|zero|70|200": 66.66396722840004,
  "coalign|PUBLIC|zero|70|400": 66.67914756394565,
  "coalign|PUBLIC|zero|70|four_wait_mean": 66.67480133346584,
  "coalign|PUBLIC|colabelled|70|0": 55.13458258013816,
  "coalign|PUBLIC|colabelled|70|100": 54.96496385920883,
  "coalign|PUBLIC|colabelled|70|200": 54.765315629589054,
  "coalign|PUBLIC|colabelled|70|400": 54.56730347579411,
  "coalign|PUBLIC|colabelled|70|four_wait_mean": 54.85804138618254,
  "coalign|PUBLIC|nonzero|70|0": 54.95022184808375,
  "coalign|PUBLIC|nonzero|70|100": 54.78375294959847,
  "coalign|PUBLIC|nonzero|70|200": 54.585407971534124,
  "coalign|PUBLIC|nonzero|70|400": 54.38710345562087,
  "coalign|PUBLIC|nonzero|70|four_wait_mean": 54.676621556209305,
  "coalign|clean_H1|all|50|0": 74.95568398920092,
  "coalign|clean_H1|all|50|100": 74.17376137365991,
  "coalign|clean_H1|all|50|200": 73.56179113809378,
  "coalign|clean_H1|all|50|400": 72.83020596636328,
  "coalign|clean_H1|all|50|four_wait_mean": 73.88036061682948,
  "coalign|clean_H1|zero|50|0": 77.81029929694127,
  "coalign|clean_H1|zero|50|100": 77.81664423857988,
  "coalign|clean_H1|zero|50|200": 77.85800278294086,
  "coalign|clean_H1|zero|50|400": 77.86915252271274,
  "coalign|clean_H1|zero|50|four_wait_mean": 77.8385247102937,
  "coalign|clean_H1|colabelled|50|0": 74.6948817168991,
  "coalign|clean_H1|colabelled|50|100": 73.76188126456424,
  "coalign|clean_H1|colabelled|50|200": 73.02330249176755,
  "coalign|clean_H1|colabelled|50|400": 72.14691190393744,
  "coalign|clean_H1|colabelled|50|four_wait_mean": 73.40674434429208,
  "coalign|clean_H1|nonzero|50|0": 74.51769438262512,
  "coalign|clean_H1|nonzero|50|100": 73.59364439326865,
  "coalign|clean_H1|nonzero|50|200": 72.85997020074775,
  "coalign|clean_H1|nonzero|50|400": 71.98934627701944,
  "coalign|clean_H1|nonzero|50|four_wait_mean": 73.24016381341524,
  "coalign|clean_H1|all|70|0": 58.74309753620864,
  "coalign|clean_H1|all|70|100": 58.246290294860025,
  "coalign|clean_H1|all|70|200": 57.90959743869988,
  "coalign|clean_H1|all|70|400": 57.482056961168645,
  "coalign|clean_H1|all|70|four_wait_mean": 58.0952605577343,
  "coalign|clean_H1|zero|70|0": 66.64704089652354,
  "coalign|clean_H1|zero|70|100": 66.6178289761974,
  "coalign|clean_H1|zero|70|200": 66.65219290935617,
  "coalign|clean_H1|zero|70|400": 66.66106574594497,
  "coalign|clean_H1|zero|70|four_wait_mean": 66.64453213200552,
  "coalign|clean_H1|colabelled|70|0": 57.562763020283434,
  "coalign|clean_H1|colabelled|70|100": 56.98300407210913,
  "coalign|clean_H1|colabelled|70|200": 56.57566889949735,
  "coalign|clean_H1|colabelled|70|400": 56.06338124183193,
  "coalign|clean_H1|colabelled|70|four_wait_mean": 56.796204308430454,
  "coalign|clean_H1|nonzero|70|0": 57.366591261419785,
  "coalign|clean_H1|nonzero|70|100": 56.78965614144007,
  "coalign|clean_H1|nonzero|70|200": 56.38692688743108,
  "coalign|clean_H1|nonzero|70|400": 55.877406091697786,
  "coalign|clean_H1|nonzero|70|four_wait_mean": 56.605145095497186,
  "coalign|old_ONLINE|all|50|0": 74.76434952211174,
  "coalign|old_ONLINE|all|50|100": 74.10280545775852,
  "coalign|old_ONLINE|all|50|200": 73.52282353423857,
  "coalign|old_ONLINE|all|50|400": 72.72094937366394,
  "coalign|old_ONLINE|all|50|four_wait_mean": 73.7777319719432,
  "coalign|old_ONLINE|zero|50|0": 78.1461933324914,
  "coalign|old_ONLINE|zero|50|100": 78.08826159367904,
  "coalign|old_ONLINE|zero|50|200": 78.14629401152756,
  "coalign|old_ONLINE|zero|50|400": 78.161665238906,
  "coalign|old_ONLINE|zero|50|four_wait_mean": 78.13560354415101,
  "coalign|old_ONLINE|colabelled|50|0": 74.40149958455481,
  "coalign|old_ONLINE|colabelled|50|100": 73.62809427629135,
  "coalign|old_ONLINE|colabelled|50|200": 72.9226212697504,
  "coalign|old_ONLINE|colabelled|50|400": 71.95858040371635,
  "coalign|old_ONLINE|colabelled|50|four_wait_mean": 73.22769888357824,
  "coalign|old_ONLINE|nonzero|50|0": 74.22602623901375,
  "coalign|old_ONLINE|nonzero|50|100": 73.45716639764143,
  "coalign|old_ONLINE|nonzero|50|200": 72.75882365982096,
  "coalign|old_ONLINE|nonzero|50|400": 71.80401295665577,
  "coalign|old_ONLINE|nonzero|50|four_wait_mean": 73.06150731328297,
  "coalign|old_ONLINE|all|70|0": 58.420556413664904,
  "coalign|old_ONLINE|all|70|100": 58.05854258433248,
  "coalign|old_ONLINE|all|70|200": 57.67996976431874,
  "coalign|old_ONLINE|all|70|400": 57.252817473209205,
  "coalign|old_ONLINE|all|70|four_wait_mean": 57.852971558881336,
  "coalign|old_ONLINE|zero|70|0": 66.72888368225512,
  "coalign|old_ONLINE|zero|70|100": 66.72052666742042,
  "coalign|old_ONLINE|zero|70|200": 66.72961404239744,
  "coalign|old_ONLINE|zero|70|400": 66.740998231397,
  "coalign|old_ONLINE|zero|70|four_wait_mean": 66.73000565586749,
  "coalign|old_ONLINE|colabelled|70|0": 57.163071304712275,
  "coalign|old_ONLINE|colabelled|70|100": 56.740000090671685,
  "coalign|old_ONLINE|colabelled|70|200": 56.28673162677581,
  "coalign|old_ONLINE|colabelled|70|400": 55.77636743781134,
  "coalign|old_ONLINE|colabelled|70|four_wait_mean": 56.491542614992774,
  "coalign|old_ONLINE|nonzero|70|0": 56.965706302408016,
  "coalign|old_ONLINE|nonzero|70|100": 56.54415232820736,
  "coalign|old_ONLINE|nonzero|70|200": 56.09580361429828,
  "coalign|old_ONLINE|nonzero|70|400": 55.58732765225665,
  "coalign|old_ONLINE|nonzero|70|four_wait_mean": 56.29824747429259,
  "where|PUBLIC|all|50|0": 77.36488942870034,
  "where|PUBLIC|all|50|100": 77.0510093807667,
  "where|PUBLIC|all|50|200": 76.83371300131726,
  "where|PUBLIC|all|50|400": 76.6056015510941,
  "where|PUBLIC|all|50|four_wait_mean": 76.9638033404696,
  "where|PUBLIC|zero|50|0": 83.49619510510618,
  "where|PUBLIC|zero|50|100": 83.43944988030329,
  "where|PUBLIC|zero|50|200": 83.40748220762099,
  "where|PUBLIC|zero|50|400": 83.48977787480173,
  "where|PUBLIC|zero|50|four_wait_mean": 83.45822626695805,
  "where|PUBLIC|colabelled|50|0": 76.46041063617223,
  "where|PUBLIC|colabelled|50|100": 76.1050138187653,
  "where|PUBLIC|colabelled|50|200": 75.85442170197099,
  "where|PUBLIC|colabelled|50|400": 75.5722151564126,
  "where|PUBLIC|colabelled|50|four_wait_mean": 75.99801532833028,
  "where|PUBLIC|nonzero|50|0": 76.28903008593285,
  "where|PUBLIC|nonzero|50|100": 75.93219101247591,
  "where|PUBLIC|nonzero|50|200": 75.68305148848884,
  "where|PUBLIC|nonzero|50|400": 75.40221549729002,
  "where|PUBLIC|nonzero|50|four_wait_mean": 75.8266220210469,
  "where|PUBLIC|all|70|0": 63.18092976713066,
  "where|PUBLIC|all|70|100": 62.94677257669387,
  "where|PUBLIC|all|70|200": 63.02001196472448,
  "where|PUBLIC|all|70|400": 63.03246075091732,
  "where|PUBLIC|all|70|four_wait_mean": 63.045043764866584,
  "where|PUBLIC|zero|70|0": 72.78360756101246,
  "where|PUBLIC|zero|70|100": 72.61852800029966,
  "where|PUBLIC|zero|70|200": 72.6540102729856,
  "where|PUBLIC|zero|70|400": 72.62640323270043,
  "where|PUBLIC|zero|70|four_wait_mean": 72.67063726674954,
  "where|PUBLIC|colabelled|70|0": 61.645267895371,
  "where|PUBLIC|colabelled|70|100": 61.39837883800079,
  "where|PUBLIC|colabelled|70|200": 61.48226538569247,
  "where|PUBLIC|colabelled|70|400": 61.5010181005133,
  "where|PUBLIC|colabelled|70|four_wait_mean": 61.50673255489439,
  "where|PUBLIC|nonzero|70|0": 61.490495528814996,
  "where|PUBLIC|nonzero|70|100": 61.24549277241948,
  "where|PUBLIC|nonzero|70|200": 61.32637162612204,
  "where|PUBLIC|nonzero|70|400": 61.34537412515231,
  "where|PUBLIC|nonzero|70|four_wait_mean": 61.351933513127214,
  "where|clean_H1|all|50|0": 78.00026991156062,
  "where|clean_H1|all|50|100": 77.45385650925535,
  "where|clean_H1|all|50|200": 76.99055974077416,
  "where|clean_H1|all|50|400": 76.6900532803209,
  "where|clean_H1|all|50|four_wait_mean": 77.28368486047775,
  "where|clean_H1|zero|50|0": 81.89955261175669,
  "where|clean_H1|zero|50|100": 81.81885092839555,
  "where|clean_H1|zero|50|200": 81.84828997685501,
  "where|clean_H1|zero|50|400": 81.84933528622088,
  "where|clean_H1|zero|50|four_wait_mean": 81.85400720080703,
  "where|clean_H1|colabelled|50|0": 77.51232043629206,
  "where|clean_H1|colabelled|50|100": 76.88128401688284,
  "where|clean_H1|colabelled|50|200": 76.32603613943802,
  "where|clean_H1|colabelled|50|400": 75.97455174327341,
  "where|clean_H1|colabelled|50|four_wait_mean": 76.67354808397158,
  "where|clean_H1|nonzero|50|0": 77.31648085305375,
  "where|clean_H1|nonzero|50|100": 76.68979315276354,
  "where|clean_H1|nonzero|50|200": 76.14208514759535,
  "where|clean_H1|nonzero|50|400": 75.79088844370916,
  "where|clean_H1|nonzero|50|four_wait_mean": 76.48481189928044,
  "where|clean_H1|all|70|0": 63.53748101689836,
  "where|clean_H1|all|70|100": 63.20194421576409,
  "where|clean_H1|all|70|200": 63.16907004390885,
  "where|clean_H1|all|70|400": 63.24831628829338,
  "where|clean_H1|all|70|four_wait_mean": 63.28920289121617,
  "where|clean_H1|zero|70|0": 71.91430550415593,
  "where|clean_H1|zero|70|100": 71.92670623653588,
  "where|clean_H1|zero|70|200": 71.85587053659992,
  "where|clean_H1|zero|70|400": 72.02108464294379,
  "where|clean_H1|zero|70|four_wait_mean": 71.92949173005888,
  "where|clean_H1|colabelled|70|0": 62.21374476445686,
  "where|clean_H1|colabelled|70|100": 61.82016658611733,
  "where|clean_H1|colabelled|70|200": 61.79533478877075,
  "where|clean_H1|colabelled|70|400": 61.856052640696795,
  "where|clean_H1|colabelled|70|four_wait_mean": 61.92132469501043,
  "where|clean_H1|nonzero|70|0": 62.05116213548593,
  "where|clean_H1|nonzero|70|100": 61.659614155265785,
  "where|clean_H1|nonzero|70|200": 61.6344802354155,
  "where|clean_H1|nonzero|70|400": 61.69828406611469,
  "where|clean_H1|nonzero|70|four_wait_mean": 61.76088514807048,
  "where|old_ONLINE|all|50|0": 77.74099770014658,
  "where|old_ONLINE|all|50|100": 77.11324066396524,
  "where|old_ONLINE|all|50|200": 76.83958981132314,
  "where|old_ONLINE|all|50|400": 76.60549297116187,
  "where|old_ONLINE|all|50|four_wait_mean": 77.0748302866492,
  "where|old_ONLINE|zero|50|0": 82.44189664657506,
  "where|old_ONLINE|zero|50|100": 82.38668986806589,
  "where|old_ONLINE|zero|50|200": 82.41875830741259,
  "where|old_ONLINE|zero|50|400": 82.66106847137475,
  "where|old_ONLINE|zero|50|four_wait_mean": 82.47710332335707,
  "where|old_ONLINE|colabelled|50|0": 77.10495400029527,
  "where|old_ONLINE|colabelled|50|100": 76.37168919226006,
  "where|old_ONLINE|colabelled|50|200": 76.04390207551936,
  "where|old_ONLINE|colabelled|50|400": 75.72835775468225,
  "where|old_ONLINE|colabelled|50|four_wait_mean": 76.31222575568923,
  "where|old_ONLINE|nonzero|50|0": 76.91493580376653,
  "where|old_ONLINE|nonzero|50|100": 76.18815272689967,
  "where|old_ONLINE|nonzero|50|200": 75.86404879690552,
  "where|old_ONLINE|nonzero|50|400": 75.5495714769645,
  "where|old_ONLINE|nonzero|50|four_wait_mean": 76.12917720113406,
  "where|old_ONLINE|all|70|0": 63.294172897291304,
  "where|old_ONLINE|all|70|100": 62.90513529468384,
  "where|old_ONLINE|all|70|200": 62.97387350729411,
  "where|old_ONLINE|all|70|400": 62.93162793095285,
  "where|old_ONLINE|all|70|four_wait_mean": 63.02620240755552,
  "where|old_ONLINE|zero|70|0": 72.37251784064217,
  "where|old_ONLINE|zero|70|100": 72.34553955105605,
  "where|old_ONLINE|zero|70|200": 72.37049789653922,
  "where|old_ONLINE|zero|70|400": 72.46526086106577,
  "where|old_ONLINE|zero|70|four_wait_mean": 72.3884540373258,
  "where|old_ONLINE|colabelled|70|0": 61.849368653928046,
  "where|old_ONLINE|colabelled|70|100": 61.395614816722,
  "where|old_ONLINE|colabelled|70|200": 61.47982174492165,
  "where|old_ONLINE|colabelled|70|400": 61.4173290093622,
  "where|old_ONLINE|colabelled|70|four_wait_mean": 61.535533556233474,
  "where|old_ONLINE|nonzero|70|0": 61.6894123563186,
  "where|old_ONLINE|nonzero|70|100": 61.239218260132326,
  "where|old_ONLINE|nonzero|70|200": 61.31846741053706,
  "where|old_ONLINE|nonzero|70|400": 61.25401031285933,
  "where|old_ONLINE|nonzero|70|four_wait_mean": 61.37527708496183
 },
 "R6e": {
  "clean": 65.66017045053283,
  "original": 65.70163249670559
 },
 "verification": true
}
